List-GRAND: A practical way to achieve Maximum Likelihood Decoding

Guessing Random Additive Noise Decoding (GRAND) is a recently proposed universal Maximum Likelihood (ML) decoder for short-length and high-rate linear block-codes. Soft-GRAND (SGRAND) is a prominent soft-input GRAND variant, outperforming the other GRAND variants in decoding performance; nevertheless, SGRAND is not suitable for parallel hardware implementation. Ordered Reliability Bits-GRAND (ORBGRAND) is another soft-input GRAND variant that is suitable for parallel hardware implementation, however it has lower decoding performance than SGRAND. In this paper, we propose List-GRAND (LGRAND), a technique for enhancing the decoding performance of ORBGRAND to match the ML decoding performance of SGRAND. Numerical simulation results show that LGRAND enhances ORBGRAND's decoding performance by $0.5-0.75$ dB for channel-codes of various classes at a target FER of $10^{-7}$. For linear block codes of length $127/128$ and different code-rates, LGRAND's VLSI implementation can achieve an average information throughput of $47.27-51.36$ Gbps. In comparison to ORBGRAND's VLSI implementation, the proposed LGRAND hardware has a $4.84\%$ area overhead.

==> changelog.txt <==


 Changelog history of the IEEEtran LaTeX class.
 2015/08/26
 by Michael Shell (MDS)
 http://www.michaelshell.org/


 2015/08/26 V1.8b (MDS) changes:

 1) Added new comsoc mode for the IEEE Communications Society.
    This mode (at present) only invokes the use of the newtxmath math fonts.
 
 2) Revised IEEEeqnarray column specifications to work with active " 
    (or other punctuation catcode changes) as with babel under the
    german or ngerman language modes. 
    Thanks to Stefan M. Moser for reporting this problem.

 3) Added \indexspace and other index related macros as newer versions of
    article.cls now do. These macros are needed to avoid an error when
    using the glossaries package.
    Thanks to Sebastian Nyberg for suggesting this change.

 4) Fixed odd/even page header font bug under compsoc mode and
    other page style code improvements.
    Thanks to Marco Paolieri for reporting this problem.

 5) Added hooks to allow for easy control of spacing above title.

 6) Added the \IEEEnoauxwrite command.
    Thanks to Sudarshan Mukherjee for suggesting this feature.


 2014/09/17 V1.8a (MDS) changes:

 1) Extensive rework of the compsoc mode to comply with the latest standards
    of the IEEE Computer Society.

 2) Internal code improvements for page setup and command argument
    processing.

 3) Fixed abstract, index terms and diamond line for compsoc technotes.
    Thanks to Dimitris Schinianakis for reporting this problem.

 4) New cspaper option to support the special trim paper size
    (7.875in x 10.75in) used in actual Computer Society journals. For
    compsoc journal mode, typesetting will not be altered by the use of this
    option.

 5) New \IEEEraisesectionheading{} command to provide for the special raised
    first section heading of Computer Society journal papers.

 6) Increased \clubpenalty, \widowpenalty, \displaywidowpenalty to
    discourage paragraph breaks at the first and last lines.
    Thanks to Dirk Beyer for suggesting this change.

 7) Added lines per column console message.


*******
 2012/12/27 V1.8 (MDS) changes:: 

 1) New transmag class option to support the IEEE Transactions on Magnetics
    format. Thanks to Wei Yingkang, Sangmin Suh and Benjamin Gaussens
    for suggestions and beta testing.

 2) The \IEEEcompsoctitleabstractindextext and 
    \IEEEdisplaynotcompsoctitleabstractindextext
    commands have been deprecated in favor of their
    \IEEEtitleabstractindextext and \IEEEdisplaynontitleabstractindextext
    (observe that the "not" has changed to "non") equivalents. This change
    generalizes and decouples them from compsoc mode because the new
    transmag mode also uses them now.

 3) Added new *-forms of \IEEEyesnumber*, \IEEEnonumber*, \IEEEyessubnumber*,
    and \IEEEnosubnumber* (the non-star form of the latter is also new) which
    persist across IEEEeqnarray lines until countermanded. To provide for
    continued subequations across instances of IEEEeqnarrays as well as for
    subequations that follow a main equation (e.g., 14, 14a, 14b ...)
    \IEEEyessubnumber no longer automatically increments the equation number
    on it's first invocation of a subequation group. Invoke both
    \IEEEyesnumber\IEEEyessubnumber together to start a new
    equation/subequation group.
 
 4) Hyperref links now work with IEEEeqnarray equations.
    Thanks to Stefan M. Moser for reporting this problem.

 5) Fixed \markboth so that it does not cause an error with babel.sty.
    Thanks to Frank Meier for suggesting this change.

 6) Change all instances of ~ to \nobreakspace to avoid
    
    ! Argument of \language@active@arg~ has an extra }
    
    figure caption error with bable.sty under spanish. Thanks to
    Manuel Olivares and Javier Bezos for suggesting this change.

 7) Allow line breaks within long theorem names.
    Thanks to Miquel Payaro for suggesting this change.

 8) Revised \IEEEeqnarraymulticol{} to allow inner alignments without
    requiring extra containing braces to prevent an incomplete \ifx error.
    Thanks to Stefan M. Moser and Auke van der Valk for reporting this
    problem.

 9) Revised spacing at top of top figures and tables to better
    align with the top main text lines as IEEE does in its journals. 
    Thanks to Dirk Beyer for reporting this issue and beta testing.

10) Removed support for legacy IED list commands, legacy QED and proof
    commands and the legacy biography and biographynophoto environments.
    IEEEtran no longer defines or references \labelindent so as to
    avoid namespace problems with list packages that define it.
    Thanks to Sven Köhler for reporting the problem with enumitem.sty.


*******
 2007/03/05 V1.7a (MDS) changes:

 1) Corrected problem of unwanted two column peer review title page format.
    Thanks to Virgilio Rodriguez for reporting this bug.

 2) "depreciated" -> "deprecated". Thanks to Virgilio Rodriguez for
    suggesting this change.



*******
 2007/01/11 V1.7 (MDS) changes:

 1) New class option compsoc to support the IEEE Computer Society format.

 2) New class option captionsoff disables the display of figure/table
    captions. endfloat.sty is now mentioned in the docs. Thanks to Geoff
    Walker for suggesting these changes.

 3) Fixed compatibility issues with subfig.sty and caption.sty. Thanks to
    Steven Douglas Cochran and Axel Sommerfeldt for suggesting this change.

 4) New \CLASSINPUT, \CLASSOPTION and \CLASSINFO interface allows for more
    user control and conditional compilation.

 5) \ifcenterfigcaptions (\centerfigcaptionstrue, \centerfigcaptionsfalse),
    \CMPARstart and \overrideIEEEmargins have been removed and no are
    longer supported. The effect of \overrideIEEEmargins can be mimicked
    via the more general \CLASSINPUT interface:
    % US letter paper:
    \newcommand{\CLASSINPUTinnersidemargin}{0.775in}
    \newcommand{\CLASSINPUToutersidemargin}{0.585in}
    % A4 paper:
    \newcommand{\CLASSINPUTinnersidemargin}{17mm}
    \newcommand{\CLASSINPUToutersidemargin}{11.647mm}

 6) Several commands and environments have been deprecated in favor of
    replacements with IEEE prefixes to better avoid potential future name
    clashes with other packages. Legacy code retained to allow the use of
    the obsolete forms (for now), but with a warning message to the console
    during compilation:
    \IEEEauthorblockA, \IEEEauthorblockN, \IEEEauthorrefmark,
    \IEEEbiography, \IEEEbiographynophoto, \IEEEkeywords, \IEEEPARstart,
    \IEEEproof, \IEEEpubid, \IEEEpubidadjcol, \IEEEQED, \IEEEQEDclosed,
    \IEEEQEDopen, \IEEEspecialpapernotice. IEEEtran.cls now redefines
    \proof in way to avoid problems with the amsthm.sty package.
    For IED lists:
    \IEEEiedlabeljustifyc, \IEEEiedlabeljustifyl, \IEEEiedlabeljustifyr,
    \IEEEnocalcleftmargin, \IEEElabelindent, \IEEEsetlabelwidth,
    \IEEEusemathlabelsep

 7) These commands/lengths now require the IEEE prefix and do not have
    legacy support: \IEEEnormaljot.
    For IED lists: \ifIEEEnocalcleftmargin, \ifIEEEnolabelindentfactor,
    \IEEEiedlistdecl, \IEEElabelindentfactor

 8) \normalsizebaselineskip skip replaced by
    \CLASSINFOnormalsizebaselineskip (nonrubber dimen) length.
    Also, new \CLASSINFOnormalsizeunitybaselineskip (nonrubber dimen)
    provided.

 9) Now defaults to using Alpha numbering rather than Roman for appendices
    numbering. This is because Alpha numbering is more common and avoids
    problems with theorem numbering. \ifuseRomanappendices
    (\useRomanappendicestrue, \useRomanappendicesfalse) is no longer
    supported. Instead, use the new class option romanappendices if Roman
    appendices numbering is desired. Thanks to Leonid Mirkin for reporting
    the problem with theorems in appendices and suggesting changes.

10) Improved paper size setting code for pdflatex.

11) Better handling of theorem numbering when using the section counter
    within the appendix(cies). Thanks to Leonid Mirkin for suggesting
    this change.

12) Fixed bug that caused equations at the end of theorems to be too
    close to the line below them.

13) Provided hook to conference mode console notice and changed notice to
    better support conferences that use A4 paper. Thanks to Volker Kuhlmann
    for suggesting this change.

14) \IEEEauthorrefmark made robust to allow it to be used in \thanks
    without a leading \protect

15) Improved \textunderscore to provide a much better fake _ when used with
    OT1 encoding. Under OT1, detect use of pcr or cmtt \ttfamily and use
    available true _ glyph for those two typewriter fonts.

16) Revised internal \@sect command to be more robust for users who employ
    modified section heading formats. Thanks to Zarko F. Cucej for
    suggesting this change.

17) Improved \thesubsubsection definition to prevent breaks at the hyphen.
    Thanks to Moritz Borgmann for suggesting this change. Thanks to
    Dan Luecking and Heiko Oberdiek for explaining some of the various
    alternatives and techniques to fix it.

18) No longer provide \NAT@parse hack to get cite.sty to play (somewhat)
    with hyperref.sty as this is already included in cite.sty version
    4.0 (2003-05-27) and later.

19) At the beginning of document, set the default style of url.sty to be
    the same as the current text font - as is done in IEEE journals.

20) Corrected excessive line spacing in journal table captions. Thanks to
    Moritz Borgmann for suggesting this change.

21) Corrected \thesubsubsection to use the "I-A1" format IEEE uses rather
    than "I-A.1" as was done before. Ditto for \theparagraph. Thanks to
    Moritz Borgmann for suggesting this change.

22) Enclose papersize specials within \AtBeginDvi in case someone wants
    to make a format with IEEEtran. Thanks to Moritz Borgmann for
    suggesting this change.

23) Eliminated the small space after abstract and keywords dash as IEEE
    now does. Thanks to Moritz Borgmann for suggesting this change.

24) IEEEkeywords is no longer locked out in conference mode

25) Increase defaults of \binoppenalty and \relpenalty to discourage
    breaks within equations. Thanks to Moritz Borgmann for suggesting
    this change.

26) Support optional argument for IEEEproof. Thanks to Ingo Steinwart for
    suggesting this change. Also, start a new \par with \IEEEproof.

27) Add support for an optional argument to \bstctlcite.

28) Changed \topfraction and \dbltopfraction from 1.0 to 0.9. Thanks to
    Donald Arseneau for suggesting this change.


*******
 2005/09/13 V1.6c (MDS) changes:

 1) Changed endfigure/endfloat definitions so as not to cause problems with
    preview-LaTeX and other packages. Thanks to Stephan Heuel and David
    Kastrup for reporting this problem.



*******
 2002/11/18 V1.6b (MDS) changes:

 1) Fixed problem with figure captions when using hyperref. Thanks to 
    Leandro Barajas and Michael Bassetti for reporting this bug.

 2) Provide a fake nabib command \NAT@parse so that hyperref will not
    interfere with the operation of cite.sty. However, as a result citation
    numbers will not be hyperlinked. Also, natbib will not be able to work
    with IEEEtran. However, this is perhaps the best solution until
    cite.sty and hyperref.sty are able to co-exist with each other.
    It easy enough to override the fake command via:
    \makeatletter
    \let\NAT@parse\undefined
    \makeatother

 3) Revised font selection method so as not to have problems when used
    with setspace.sty. Thanks to Zhang Yan for reporting this bug.

 4) Added \special to feed papersize to dvips. Thanks to Moritz Borgmann 
    for suggesting this feature.

 5) In addition to the IEEE IED lists, the original IED style list
    environments (as is done in article.cls) are now provided as
    LaTeXitemize, LaTeXenumerate, and LaTeXdescription. Also, users can
    now redefine \makelabel within IEEE IED list controls. There may be
    some use for this in specialized applications. Thanks to Eli Barzilay
    for suggesting this feature.

 6) \table* now defaults to \footnotesize text like \table.

 7) The draft modes now no longer force a pagebreak after the title.
    Thanks to Christian Peel for suggesting this change.

 8) New draftclsnofoot mode is like draftcls, but does not display the
    date and the word "DRAFT" at the foot of the page. Thanks to
    Christian Peel for suggesting this feature.

 9) New peerreview and peerreviewca modes with \IEEEpeerreviewmaketitle
    command allows for a "cover" titlepage for anonymous peer review.
    Except for the cover titlepage, peerreview is much like journal mode.
    peerreviewca is like peerreview, but allows the author names to be
    entered and formatted as under conference mode so that author
    affiliations and contact information can be easily seen on the cover
    page. Thanks to Eric Benedict for suggesting this feature.



*******
 2002/08/13 V1.6 (MDS) changes:
 
 1) Added conference mode via conference option. Defaults to the
    traditional journal mode. e.g., \documentclass[conference]{IEEEtran}
 
 2) Added support for A4 paper via new a4paper option. Pdflatex's paper
    size lengths are now automatically set to the proper paper size being
    used.
 
 3) Revised margins again. Page text is now horizontally centered.
    Conference mode increases the top and bottom margins with the bottom
    margin being slightly larger. For A4 paper, the top margin and text
    typesetting will not change from those of US letter paper, but the side
    margins will be smaller and the bottom margin will be larger than that
    of US letter. All per IEEE specs.

 4) Fixed footnote line spacing anomaly in draft mode. 
    Thanks to Alberto Rodriguez for reporting this bug.
    
    Also, slightly revised footnote and \thanks note spacing.
    Set \interfootnotelinepenalty=10000 to prevent LaTeX
    from breaking footnotes across multiple pages or columns.

 5) Fixed bug that caused overwritten photo areas and sometimes anomalous
    spacing when a new paragraph was started within a biography. Also,
    the presence of \par's, new lines or spaces at the beginning of
    abstract, keywords, biography, or biographynophoto will no longer
    affect the first word spacing.
    Thanks to Eric Durant for reporting this bug.
    
    The biography environment now does a better job in preventing
    a biography photo area from being broken across pages or columns.

 6) Fixed whitespace between \cite entries bug. i.e.,
    both \cite{einstein24, knuth84} and \cite{einstein24,knuth84}
    are now valid. \cite is now a robust command as it should be.
    IEEEtran now no longer defines the old non-standard \shortcite or 
    \citename.
    
    The base IEEEtran.cls does not sort citation numbers or produce ranges
    for three or more consecutive numbers. However, V1.6 of IEEEtran.cls 
    now pre-defines the following format control macros to facilitate easy
    use with Donald Arseneau's cite.sty package (tested with cite.sty V3.9):  

    \def\citepunct{], [}
    \def\citedash{]--[}
    
    cite.sty is standard on most LaTeX sytems and can be obtained from
    www.ctan.org. Thanks to Donald Arseneau for creating cite.sty,
    providing the required format arguments to produce the IEEE style
    and designing a cite interface capable of handling the IEEE citation
    style.
    
    Note: Historically, IEEE has wanted authors to "hardcode" symbolics.
    (i.e., replace all \cite{} with fixed [x]). However, it now seems that
    most electronic manuscript submissions to IEEE are in .pdf format, and 
    as such, do not require the LaTeX document reference numbers to be hard
    coded. If an author is required to submit actual LaTeX files, I do
    recommend that the bibliography file (.bbl) be copied into the .tex
    document and the \bibliographystyle{} and \bibliography{} commands be
    commented out so that the .tex file does not depend on (potentially
    lengthy and/or confidential) external bibliography database files

 7) Adjusted some spacing parameters. The spacing above and below equations
    has been revised (to a typical IEEE value). \jot now has a decent value.
    The title text is now exactly 24pt. (On a related note, \fontsubfuzz has
    been increased to 0.9pt to prevent annoying font substitution warnings
    when using the Computer Modern fonts that use the 24.88pt size.)
    In V1.6, \small is now 8.5pt in 9pt docs because \footnotesize is 8pt.
    For 9pt docs, you should probably go ahead and use \footnotesize when
    you need text a little smaller than \normalsize.
    The interword spacing has been adjusted to be extremely close to that
    which IEEE uses. You can use a new class option, nofonttune, if you need
    to disable the adjusting of the interword spacing. This adjustment and
    an increase to \hyphenpenalty have greatly reduced the amount of
    hyphenation in a typical paper.
       The baselineskip for the normalsize fonts has been tweaked to reduce
    underfull vboxes on journal paper columns with only paragraphs. 
    Conference mode does the same thing but by also tweaking the \textheight
    slightly off 9.25in (IEEE spec) to ensure an integer number of lines per
    page. Draft (also draftcls) mode has also been revised to reduce
    underfull vbox warnings. However, draft mode can still produce underfull
    vboxes (a direct result of the increase in line spacing and margins) if:
    A non-normalsize font occupies an entire column (abstract and index
    terms take up a whole column by themselves); or the beginning of a
    section occurs near the end of a column and cannot be squeezed into the
    bottom, etc. This is normal as draft mode's liberal spacings cannot
    guarantee perfect formatting.

 8) New biographynophoto environment for biographies without photos.
    Usage: 
    
    \begin{biographynophoto}{author name}
    biography text here 
    \end{biographynophoto}
    
 9) Fixed bug that produced multiple table of contents entries for papers
    with more than one biography. Also, biography now works better with
    hyperref.
 
10) New \sublargesize font size command provides for 11pt text in a 10pt
    document. (Needed for things like author names.) For documents not
    using 10pt normal size text, \sublargesize is currently identical 
    to \large.

11) New \IEEEmembership command to provide correct font to indicate IEEE
    membership for journal papers.

12) Fixed author name line overflow problem when in journal mode. This
    problem had been introduced in V1.5 in my rush to get \and to work for
    conferences. \and is unneeded (and invalid) in journal mode. For 
    conference mode, \and will work as expected and features an optional
    spacing argument. i.e., \and[\hspace{5ex}] 
    \and will default (recommended) to using \hfill which will result in
    equal spacing between author blocks.
 
13) New \authorblockN, \authorblockA and \authorrefmark commands to 
    facilitate easy formatting of author names, affiliations and cross
    reference symbols, respectively, when in conference mode. These 
    three commands are to be used only for conference papers.
    In conference mode, \author text is placed within a modified tabular
    environment (somewhat like article.cls). So, within \author in
    conference mode, you should not try to enclose multiple \\ within an
    environment or command (other than the argument braces of
    \authorblockX{}). For example:
    
    \author{\authorblockN{{John Doe \\ Jane Doe}}} % WRONG!
    
    will generate an error. 
  
    Note that font size/attribute changes will now persists across \\
    within \author. (But, not across author blocks nor across \and.)
    However, with the new commands, there should be no need to alter any
    font attributes within \author. All text sizing and spacing within 
    \author{} and the author block commands is per IEEE specs for both 
    conference and journal modes. (In conference mode, the author names
    are only very slightly larger than the affiliations which are in normal
    size.) For specialized applications you can alter the justification of
    author lines by placing \hfill at the beginning or at the end of a line.
    The interline spacing within \author is determined by the font
    attributes that are in effect at the end of each line within author.
 
14) Because the titles and author name blocks use different font
    sizes/styles from the main text, it was possible that two column papers
    with titles that span both columns (standard journal and conference
    papers, but not technotes) with certain numbers of lines for the title
    and authors' name/affiliations can cause underfull vbox problems
    (paragraphs with large spacings between them) in the second column of
    the main text on the title page - if there were no new sections,
    equations or figures in this column (they would provide some needed
    rubber spacing). The use of things like special paper notices and
    publisher ID marks also affected this issue. The problem could not
    happen in the first column because the first column has a rubber length
    around the heading of the first section. Furthermore, problems seldom
    occurred on pages after the first as the margins had been chosen not to
    cause it with the popular font sizes. Rubber lengths after the author
    names would not fix this problem.
       Auto-calculating a "good" spacing after the title is a tad difficult
    to do in LaTeX. However, I am pleased to report that V1.6 has this new
    capability - "dynamically determined title spacing". IEEEtran will now
    measure the height of all the title and author text in \maketitle
    and then calculate a rigid (non-rubber) spacer to follow that meets
    IEEE specs and also produces a \textheight on the title page that
    ensures an integer number of normalsized lines on the rest of the page.
    Single column  papers, and two column papers with the title entirely in
    column one (technotes) do not need dynamic rigid spacing and therefore
    use standard rubber spacers.
    
    Note: This problem can still crop up if you use floats that span both
    columns (i.e., figure*). It has been a decade+ long limitation with
    LaTeX that the stretchable portion of \dbltextfloatsep is ignored. 
    If you get a problem with underful vbox warnings and paragraphs that
    "are pulled apart" on page with a float that spans both columns, tweak
    the space between the figure and the main text a little:
    
    \vskip 5pt
    \end{figure*}
    
    If you can't find a value that fixes both columns, you are going to
    have to put a rubber spacer somewhere in one or both of the columns.
15) Because of change #14 above, those of you using \pubid will, as of V1.6,
    have to place it *before* \maketitle in order for it have the intended 
    affect. The dynamic spacer algorithm must see if you are using \pubid
    when \maketitle is called. \pubidadjcol works as before except that it
    now has additional logic to prevent it from doing anything if \pubid
    was never called.
    
16) In some unusual, non-standard circumstances, an author may desire to
    alter the spacing after the title area or put some unusual text above
    the main text. For instance, to stop a bad break when a new section
    occurs right at the start of the second page. This is difficult to do
    when the title spans both columns of two column text since LaTeX treats
    such title text as a type of float. A new command,
    \IEEEaftertitletext{}, gives access to the end of that produced by
    \maketitle. The types of things that can go into \IEEEaftertitletext
    are the same as those into \twocolumn[] - no \par, but \\ are OK. There
    is no restriction on the range of spacings that can be used. e.g.,
    \IEEEaftertitletext{\vspace{-100pt}} will push the main text well into
    the title and \IEEEaftertitletext{\vspace{100pt}} will push it far down
    the page. You will have complete control. If used, place
    \IEEEaftertitletext{} before \maketitle like \title and \author.
    IEEEtran's dynamic title spacing intentionally does not take into
    consideration the contents of \IEEEaftertitletext{} when determining
    the spacer after the title area (otherwise it would try to second
    guess you), so the user will have manually adjust the height of the
    contents in \IEEEaftertitletext{} if the problem discussed in #14 above
    should develop. A safe bet is to keep the height of contents of
    \IEEEaftertitletext{} to integer multiples of \baselineskip, e.g.,
    \IEEEaftertitletext{\vspace{-1\baselineskip}} 
    
    Because it can result in an IEEE nonstandard format, the use of
    \IEEEaftertitletext{} is discouraged. Possible uses include (1) the use
    of IEEEtran for non-IEEE work with different title spacing requirements,
    or (2) as an emergency manual override if a problem should develop in 
    IEEEtran's automatic spacing algorithm.
 
17) completely rewritten \PARstart to:
    a. no longer have problems when the user begins an environment
       within the paragraph that uses \PARstart.
    b. auto-detect and use the current font family
    c. revise handling of the space at the end of the first word so that
       interword glue will now work as normal.
    d. produce correctly aligned edges for the (two) indented lines.

    Because the current font family is now auto-detected, there is no
    longer any need for \CMPARstart - it is now the same as \PARstart.
   
18) There is now a new "open box" Q.E.D. symbol (\QEDopen) as well as the
    original default (\QED) closed one (\QEDclosed). Some journals use
    the open form. To make \proof use the open form, just do:
    \renewcommand{\QED}{\QEDopen}

19) Additional \typeout{} notices added to warn the user when unusual 
    settings/commands are detected or as reminders to avoid common errors
    when in conference mode.

20) IEEEtran now provides \abovecaptionskip and \belowcaptionskip skip
    registers because article class provides them and some packages
    may error if they are missing. However, IEEEtran only uses 
    \abovecaptionskip for actual caption spacing.

21) Fixed bug that prevented users from redefining the section headings
    to use arabic digits. Thanks to Richardt H. Wilkinson for reporting
    this bug.

22) Code cleaned up to be more efficient with the use of TeX registers;
    removed some old LaTeX 2.09 code; revised option processing to 
    LaTeX2e standard; eliminated unwanted "phantom" spaces in some
    environments.

23) Added new \IEEEeqnarray, \IEEEeqnarraybox, \IEEEeqnarrayboxm and 
    \IEEEeqnarrayboxt environments to provide superior alternatives to the
    standard LaTeX \eqnarray, \array and \tabular. Additional new support
    commands include \IEEEeqnarraydecl, \IEEEeqnarrayboxdecl,
    \IEEEeqnarraymathstyle, \IEEEeqnarraytextstyle, \yesnumber.
    \IEEEnonumber, \IEEEyesnumber, \IEEEyessubnumber, \IEEEeqnarraynumspace,
    \IEEEeqnarraymulticol, \IEEEeqnarrayomit, \IEEEeqnarraydefcol,
    \IEEEeqnarraydefcolsep, \IEEEeqnarrayseprow, \IEEEeqnarrayseprowcut,
    \IEEEeqnarrayrulerow, \IEEEeqnarraydblrulerowcut,
    \IEEEeqnarraystrutmode, \IEEEeqnarraystrutsize,
    \IEEEeqnarraystrutsizeadd, \IEEEvisiblestrutstrue,
    \IEEEvisiblestrutsfalse and \IEEEstrut.
    These are documented in the user's guide.
    
24) V1.6 changed back to using () around theorem names (which are also now
    in italics) as this is what IEEE is using now. Thanks to Christian Peel
    for reporting this. Also, when section numbers are used as the first
    part of theorem numbers, display them in arabic, not Roman.
    
25) New \IEEEtriggeratref{X} command allows a page break to be triggered
    just before the given reference number "X". This is most useful when
    balancing the columns on the last page and a \newpage between references
    is desired. \IEEEtriggercmd{X} allows a different command to be executed
    at trigger.



*******
 2001/07/26 V1.5 (MDS) changes:


 1) Fixed \and within \author bug: (! Misplaced \crcr. \endtabular ->\crcr)
    Thanks to Rainer Dorsch for discovering and reporting that \and 
    did not work.
    
 2) Fixed the biography environment so that if a biography's text is shorter
    than the area allocated for the photo, a collision with the next
    biography does not occur. You can now put real graphics (using the
    graphicx package) into the biography photo box with a new optional 
    argument of the biography command! For example:
    
    \begin{biography}[{\includegraphics[width=1in,height=1.25in,clip,
                      keepaspectratio]{./tux.eps}}]{Linux Penguin}
    
    will use the specified graphic as the author's photo. The photo area is
    exactly 1in wide by 1.25in high - as is done in IEEE Transactions. Try
    to keep the same 4:5 aspect ratio if scanning/cropping your photos. 
    Note the need for the extra set of enclosing braces around the
    \includegraphics. Without it, The LaTeX parser may get confused when it
    sees the \includegraphics's brackets within the biography's optional
    argument. Due to the length of the \includegraphics command, you may
    wish to define your own shorthand form of it. I have not done so with
    IEEEtran to prevent dependence on the graphicx package. If you do not
    use the optional argument, or leave it empty, a standard frame box
    with the words "Place Photo Here" will be used. If you want the space
    to remain completely empty, you can do:
    
    \begin{biography}[\mbox{}]{The Invisible Man} 
    
    The interface to biography's optional argument is into a
    1in X 1.25in minipage in which the argument text is centered both 
    horizontally and vertically:
    
    \begin{minipage}[b][1.25in][c]{1in}%
    \centering
    #1%
    \end{minipage}
    
    Within the biography environment, \unitlength is set to 1in.
    With this in mind, you can even design your own custom frameboxes.
    For instance:
    
    \begin{biography}[\framebox(1,1.25){\parbox[][\height
                     ][c]{0.9in}{\centering PLACE\\ PHOTO\\
                                  HERE}}]{Author Name}
    
    will yield the same type of result as the default photo box.
    
    Thanks to Herbert Voss for discovering the collision bug, suggesting
    the ability to handle graphics and providing some prototype code.



*******
 2001/03/15 V1.4 (MDS) changes:


 1) New "draftcls" and "final" options have been added.
    Thanks to Dragan Cvetkovic for suggesting an option like draftcls.
    
 2) Documentation changes to reflect the fact that this IEEEtran.cls 
    is no longer beta test.

 3) Slightly revised caption sizes. Figure and table captions are now 
    in \footnotesize, not \small as before.

 4) Allow user to control figure caption justification. IEEEtran.cls 
    normally defaults to left justified as is done in Transactions.
    However, for conferences, you may wish to issue the command:
    \centerfigcaptionstrue
    in the preamble. Short (less than one line long) figure captions
    will then be centered. Multi-line figure captions will always be 
    properly left justified. V1.6: This is already done for you when
    using the conference mode.



*******
 2001/01/18 V1.3 
 Michael Shell (MDS) made extensive changes and additions:


 BUGS FIXED (and many others too numerous to mention!):
 1) Fixed improper alignment with itemized, enumerated and
    description lists. Added new controls to these three
    environments so that it is easy to get the alignment IEEE
    uses. Furthermore, the itemize, enumerate and description lists
    no longer force a new paragraph to begin at the end the list
    (\par). (Sometimes lists are used within paragraphs.) 
 
 2) JVH's fixes now allow things like $\mathbf{N}(0,P(0))$
    to work properly without needing the extra braces:
    ${\mathbf{N}}(0,P(0))$. There is no longer any dependence
    on the "rawfonts" and "oldlfont" packages. Thanks Juergen! 
 
 3) Fixed underfull hbox errors and incorrect reference number
    alignment when the number of references in the bibliography
    exceeded 9 entries (which is almost every paper!).
  
 4) Removed dependence on the LaTeX sizexx.clo files.
    Now, 9pt documents should work correctly even on systems that
    lack a size9.clo file. This is most often used in conjunction
    with the option "technote" for "correspondence" papers like those
    in IEEE Transactions on Information Theory. For virtually all
    other papers, 10pt is used and so it is the default.
    Some improper font sizes have been corrected. \footnotesize is
    now 8pt in 9pt docs, so footnotes in technotes should be the
    correct size now. 
 
 5) Added \interlinepenalty within the bibliography section to discourage
    LaTeX from breaking within a reference. IEEE almost never breaks within
    a reference and when they do it is usually in technotes
    (correspondence papers). You may get an underfull vbox warning in the
    bibliography indicating that the spacing just before the "REFERENCES" 
    section is larger than normal, but the final result will be more like 
    what IEEE will publish. See the comments in the BIBLIOGRAPHY section
    around line 2034 below if you want to change this behavior.

 6) No longer "blows up" when you use \paragraph and have a table
    of contents.
 
 7) Theorem environment changed, (but for V1.6, back to the old way, sigh).
 
 8) Figure captions adjusted: IEEE left (not center) justifies
    figure captions (for journals) and does not indent figure caption text.
 
 9) Adjusted some spacings in the table of contents(TOC))/list-of-figures/
    list-of-tables so that section/table numbers will not so easily 
    collide with the titles. Section VIII was usually the worst offender.
    Still doesn't right justify the section numbers, but neither does 
    article.cls (This must be why LaTeX likes the x.y.z section numbering
    scheme unlike I, II, III, etc. of IEEE. )
    It may be "normal" as it is (left justified). sigh.
 
10) Now uses "index terms" now as a heading instead of "keywords".
    Furthermore, the "index terms" and "abstract" headings are in bold
    italic. This is how IEEE does things.

11) \thebibliography and \biography now put entries into
    the table of contents for you.


*******




 *******
 2000/09/06 (JVH) changes: (now designated as V1.2)
 
 made some corrections to get closer to LaTeX2e
 20000906 Juergen v.Hagen
 vonhagen@ihefiji.etec.uni-karlsruhe.de

 Permission to redistribute granted as of December 2000.
 *******





 *******
 
 1996 (JWD) LaTeX2e version: (now designated as V1.1)
  
 In the most recent TeXhax digest, there was a request for a copy of
 IEEEtrans.sty modified to work with LaTeX2e.  I have a version I
 modified to make it IEEEtrans.cls, which I have sent to the person
 making the request and am now sending to you to consider posting to
 the archives.
 --
 Jon Dixon
 dixonj@colorado.edu
 http://spot.colorado.edu/~dixonj/

*******





*******

 30-August-1993 original LaTeX 2.09 version (IEEEtran.sty),
 (now designated as V1.0):

 by Gerry Murray and Silvano Balemi
 Automatic Control Lab, ETH Zurich, Switzerland
 balemi@aut.ee.ethz.ch

*******





==> data/BCH/127_106/BCH_N127_106_BM.txt <==
#    ./GRAND --code_type BCH --dec_type ABGRAND  -K 106 -N 127  -m 0 -M 7.5 -s 0.5 --max_bf 3             
# K=106 C=0 N=127 S=0 BCH 
# ABGRAND(3)  NonSorted  syndromes/nCr: NotComputed%
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      524 |     5475 |      523 | 9.86e-02 | 9.98e-01 |   0.05 | 3.11e+05 |            
    0.50 |      523 |     4927 |      523 | 8.89e-02 | 1.00e+00 |   0.05 | 3.11e+05 |            
    1.00 |      526 |     4163 |      509 | 7.47e-02 | 9.68e-01 |   0.05 | 3.10e+05 |            
    1.50 |      510 |     3529 |      491 | 6.53e-02 | 9.63e-01 |   0.05 | 3.06e+05 |            
    2.00 |      541 |     2931 |      472 | 5.11e-02 | 8.72e-01 |   0.05 | 2.93e+05 |            
    2.50 |      557 |     2470 |      447 | 4.18e-02 | 8.03e-01 |   0.06 | 2.72e+05 |            
    3.00 |      797 |     2643 |      523 | 3.13e-02 | 6.56e-01 |   0.08 | 2.36e+05 |            
    3.50 |     1091 |     2165 |      460 | 1.87e-02 | 4.22e-01 |   0.11 | 1.70e+05 |            
    4.00 |     1585 |     1753 |      407 | 1.04e-02 | 2.57e-01 |   0.17 | 1.18e+05 |            
    4.50 |     2606 |     1384 |      342 | 5.01e-03 | 1.31e-01 |   0.28 | 7.17e+04 |            
    5.00 |     5007 |     1012 |      254 | 1.91e-03 | 5.07e-02 |   0.53 | 3.66e+04 |            
    5.50 |    10124 |      682 |      169 | 6.36e-04 | 1.67e-02 |   1.13 | 1.53e+04 |            
    6.00 |    45686 |      709 |      178 | 1.46e-04 | 3.90e-03 |   4.14 | 5.41e+03 |            
    6.50 |   153902 |      500 |      126 | 3.06e-05 | 8.19e-04 |  10.63 | 1.72e+03 |            
    7.00 |   953562 |      387 |      101 | 3.83e-06 | 1.06e-04 |  35.18 | 4.76e+02 |            
    7.50 |  8171269 |      380 |      102 | 4.39e-07 | 1.25e-05 |  74.94 | 1.13e+02 | 


==> data/BCH/127_106/BCH_N127_106_LISTGRAND_10.txt <==
# K=106 C=0 N=127 S=0 BCH # LIST GRAND delta = 10 # LW = 96 HW = 8
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      102 |     1239 |      101 | 0.00e-00 | 9.87e-01 |   0.00 | 1.94e+06 |            
    0.50 |      109 |     1144 |      102 | 0.00e-00 | 9.61e-01 |   0.00 | 1.81e+06 |            
    1.00 |      114 |     1066 |      101 | 0.00e-00 | 8.77e-01 |   0.00 | 1.92e+06 |            
    1.50 |      132 |      928 |      101 | 0.00e-00 | 7.84e-01 |   0.00 | 1.55e+06 |            
    2.00 |      221 |      895 |      101 | 0.00e-00 | 6.15e-01 |   0.00 | 1.49e+06 |            
    2.50 |      406 |      914 |      102 | 0.00e-00 | 2.60e-01 |   0.00 | 7.62e+05 |            
    3.00 |      839 |      873 |      101 | 0.00e-00 | 1.20e-01 |   0.00 | 3.58e+05 |  
    3.50 |     2620 |      844 |      102 | 0.00e-00 | 5.55e-02 |   0.00 | 1.40e+05 |            
    4.00 |     9346 |      813 |      102 | 0.00e-00 | 9.52e-03 |   0.01 | 3.19e+04 |            
    4.50 |    60411 |      753 |      101 | 0.00e-00 | 1.59e-03 |   0.06 | 6.60e+03 |            
    5.00 |   296740 |      712 |      100 | 0.00e-00 | 2.00e-04 |   0.36 | 1.25e+03 |            
    5.50 |  1942798 |      706 |      102 | 0.00e-00 | 2.27e-05 |   2.87 | 2.37e+02 |            
    6.00 | 14624001 |      676 |      100 | 0.00e-00 | 3.18e-06 |   7.56 | 5.23e+01 |            
    6.50 | 83544736 |      651 |      100 | 0.00e-00 | 2.68e-07 |  18.84 | 1.37e+01 |            
    7.00 | 6.62e+08 |      660 |      100 | 0.00e-00 | 4.44e-08 |  33.75 | 4.58e+00 | 
	7.50 | 6.62e+08 |      660 |      100 | 0.00e-00 | 4.55e-09 |  33.75 | 1.58e+00 | 

	


==> data/BCH/127_106/BCH_N127_106_LISTGRAND_15.txt <==
# K=106 C=0 N=127 S=0 BCH # LIST GRAND delta = 15 # LW = 96 HW = 8
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |   COMP |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      102 |     1239 |      101 | 0.00e-00 | 1.00e-00 |   1.20 | 2.17e+06 |            
    0.50 |      109 |     1144 |      102 | 0.00e-00 | 9.50e-01 |   1.04 | 2.10e+06 |            
    1.00 |      114 |     1066 |      101 | 0.00e-00 | 8.79e-01 |   1.07 | 1.89e+06 |            
    1.50 |      132 |      928 |      101 | 0.00e-00 | 7.10e-01 |   1.23 | 1.58e+06 |            
    2.00 |      221 |      895 |      101 | 0.00e-00 | 5.17e-01 |   1.30 | 1.27e+06 |            
    2.50 |      406 |      914 |      102 | 0.00e-00 | 2.50e-01 |   1.19 | 6.64e+05 |            
    3.00 |      839 |      873 |      101 | 0.00e-00 | 1.40e-01 |   1.27 | 3.93e+05 |  
    3.50 |     2620 |      844 |      102 | 0.00e-00 | 3.75e-02 |   1.57 | 1.38e+05 |            
    4.00 |     9346 |      813 |      102 | 0.00e-00 | 7.69e-03 |   1.71 | 3.47e+04 |            
    4.50 |    60411 |      753 |      101 | 0.00e-00 | 1.43e-03 |   1.78 | 8.55e+03 |            
    5.00 |   296740 |      712 |      100 | 0.00e-00 | 1.70e-04 |   1.66 | 1.59e+03 |            
    5.50 |  1942798 |      706 |      102 | 0.00e-00 | 1.83e-05 |   1.91 | 3.01e+02 |            
    6.00 | 14624001 |      676 |      100 | 0.00e-00 | 2.24e-06 |   2.08 | 6.82e+01 |            
    6.50 | 83544736 |      651 |      100 | 0.00e-00 | 2.83e-07 |   2.51 | 1.89e+01 |            
    7.00 | 6.62e+08 |      660 |      100 | 0.00e-00 | 2.97e-08 |   2.62 | 6.33e+00 |  


	

	


==> data/BCH/127_106/BCH_N127_106_LISTGRAND_30.txt <==
# K=106 C=0 N=127 S=0 BCH # LIST GRAND delta = 30, LW = 127, HW = 16 
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |   COMP |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      102 |     1239 |      101 | 0.00e-00 | 1.00e-00 |   5.52 | 9.94e+06 |            
    0.50 |      109 |     1144 |      102 | 0.00e-00 | 9.87e-01 |   4.69 | 9.48e+06 |            
    1.00 |      114 |     1066 |      101 | 0.00e-00 | 9.04e-01 |   5.32 | 9.38e+06 |            
    1.50 |      132 |      928 |      101 | 0.00e-00 | 6.37e-01 |   5.55 | 7.11e+06 |            
    2.00 |      221 |      895 |      101 | 0.00e-00 | 5.28e-01 |   5.71 | 5.56e+06 |            
    2.50 |      406 |      914 |      102 | 0.00e-00 | 2.67e-01 |   6.00 | 3.34e+06 |            
    3.00 |      839 |      873 |      101 | 0.00e-00 | 1.07e-01 |   4.40 | 1.36e+06 |  
    3.50 |     2620 |      844 |      102 | 0.00e-00 | 3.09e-02 |   5.22 | 4.57e+05 |            
    4.00 |     9346 |      813 |      102 | 0.00e-00 | 7.77e-03 |   6.00 | 1.23e+05 |            
    4.50 |    60411 |      753 |      101 | 0.00e-00 | 1.08e-03 |   4.64 | 2.23e+04 |            
    5.00 |   296740 |      712 |      100 | 0.00e-00 | 1.02e-04 |   4.52 | 4.32e+03 |            
    5.50 |  1942798 |      706 |      102 | 0.00e-00 | 1.01e-05 |   5.03 | 7.91e+02 |            
    6.00 | 14624001 |      676 |      100 | 0.00e-00 | 6.89e-07 |   4.66 | 1.53e+02 |  
    6.50 | 83544736 |      651 |      100 | 0.00e-00 | 4.64e-08 |  18.84 | 1.12e+01 |   ## 4.83e+01        
#    6.50 | 83544736 |      651 |      100 | 0.00e-00 | 4.64e-08 |  18.84 | 7.58e+00 |  not confirmed yet..rechecked in ListFER127_LW127_HW_16                 

==> data/BCH/127_106/BCH_N127_106_LISTGRAND_5.txt <==
# K=106 C=0 N=127 S=0 BCH # LIST GRAND delta = 5 # LW = 96 HW = 8  ; COMP is complexity overhead as compared to ORBGRAND
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |  COMP  |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      102 |     1239 |      101 | 0.00e-00 | 9.63e-01 |   1.00 | 1.97e+06 |            
    0.50 |      109 |     1144 |      102 | 0.00e-00 | 9.74e-01 |   0.80 | 1.61e+06 |            
    1.00 |      114 |     1066 |      101 | 0.00e-00 | 8.93e-01 |   1.00 | 1.74e+06 |            
    1.50 |      132 |      928 |      101 | 0.00e-00 | 6.72e-01 |   1.08 | 1.29e+06 |            
    2.00 |      221 |      895 |      101 | 0.00e-00 | 5.03e-01 |   1.08 | 1.05e+06 |            
    2.50 |      406 |      914 |      102 | 0.00e-00 | 2.82e-01 |   1.05 | 5.86e+05 |            
    3.00 |      839 |      873 |      101 | 0.00e-00 | 1.41e-01 |   1.04 | 3.22e+05 |  
    3.50 |     2620 |      844 |      102 | 0.00e-00 | 3.61e-02 |   1.22 | 1.07e+05 |            
    4.00 |     9346 |      813 |      102 | 0.00e-00 | 1.00e-02 |   1.28 | 2.59e+04 |            
    4.50 |    60411 |      753 |      101 | 0.00e-00 | 1.64e-03 |   1.01 | 4.87e+03 |            
    5.00 |   296740 |      712 |      100 | 0.00e-00 | 3.04e-04 |   1.03 | 9.87e+02 |            
    5.50 |  1942798 |      706 |      102 | 0.00e-00 | 2.83e-05 |   1.12 | 1.78e+02 |            
    6.00 | 14624001 |      676 |      100 | 0.00e-00 | 3.74e-06 |   1.22 | 4.02e+01 |            
    6.50 | 83544736 |      651 |      100 | 0.00e-00 | 5.77e-07 |   1.31 | 9.85e+00 |            
    7.00 | 6.62e+08 |      660 |      100 | 0.00e-00 | 8.80e-08 |   1.36 | 3.29e+00 |            
    7.50 | 6.12e+09 |      661 |      100 | 0.00e-00 | 8.51e-09 |   1.22 | 1.66e+00 | 
	
	


==> data/BCH/127_106/BCH_N127_106_ML.txt <==
#    ML results : https://www.uni-kl.de/fileadmin/chaco/public/results_bch/BCH_N127_K106_ML.txt
# -------|----------|----------|----------|----------|-----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER  |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|-----------|--------|----------|
    0.00 |      102 |     1239 |      101 | 0.00e-00 | 9.804e-01 |   0.00 | 0.00e+00 |                       
    1.00 |      114 |     1066 |      101 | 0.00e-00 | 7.937e-01 |   0.00 | 0.00e+00 |                       
    2.00 |      221 |      895 |      101 | 0.00e-00 | 4.348e-01 |   0.00 | 0.00e+00 |                       
    3.00 |      839 |      873 |      101 | 0.00e-00 | 1.101e-01 |   0.00 | 0.00e+00 |             
    4.00 |     9346 |      813 |      102 | 0.00e-00 | 6.775e-03 |   0.01 | 0.00e+00 |                       
    5.00 |   296740 |      712 |      100 | 0.00e-00 | 9.517e-05 |   0.36 | 0.00e+00 |            
    5.50 |  1942798 |      706 |      102 | 0.00e-00 | 6.212e-06 |   2.87 | 0.00e+00 |            



==> data/BCH/127_106/BCH_N127_106_ORBGRAND.txt <==
# K=106 C=0 N=127 S=0 BCH 
# ORBGRAND Q:1.70e+38 | LW: 8128 | HW: 127 | Precomp: 32
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |   COMP |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      102 |     1239 |      101 | 1.15e-01 | 9.90e-01 |   1.00 | 1.80e+06 |            
    0.50 |      109 |     1144 |      102 | 9.90e-02 | 9.36e-01 |   1.00 | 2.02e+06 |            
    1.00 |      114 |     1066 |      101 | 8.82e-02 | 8.86e-01 |   1.00 | 1.76e+06 |            
    1.50 |      132 |      928 |      101 | 6.63e-02 | 7.65e-01 |   1.00 | 1.28e+06 |            
    2.00 |      221 |      895 |      101 | 3.82e-02 | 4.57e-01 |   1.00 | 9.73e+05 |            
    2.50 |      406 |      914 |      102 | 2.12e-02 | 2.51e-01 |   1.00 | 5.56e+05 |            
    3.00 |      839 |      873 |      101 | 9.82e-03 | 1.20e-01 |   1.00 | 3.09e+05 |  
    3.50 |     2620 |      844 |      102 | 3.04e-03 | 3.89e-02 |   1.00 | 8.74e+04 |            
    4.00 |     9346 |      813 |      102 | 8.21e-04 | 1.09e-02 |   1.00 | 2.02e+04 |            
    4.50 |    60411 |      753 |      101 | 1.18e-04 | 1.67e-03 |   1.00 | 4.80e+03 |            
    5.00 |   296740 |      712 |      100 | 2.26e-05 | 3.37e-04 |   1.00 | 9.55e+02 |            
    5.50 |  1942798 |      706 |      102 | 3.43e-06 | 5.25e-05 |   1.00 | 1.57e+02 |            
    6.00 | 14624001 |      676 |      100 | 4.36e-07 | 6.84e-06 |   1.00 | 3.28e+01 |            
    6.50 | 83544736 |      651 |      100 | 7.35e-08 | 1.20e-06 |   1.00 | 7.51e+00 |            
    7.00 | 6.62e+08 |      660 |      100 | 9.41e-09 | 1.51e-07 |   1.00 | 2.41e+00 |            
    7.50 | 6.12e+09 |      661 |      100 | 1.02e-09 | 1.63e-08 |   1.00 | 1.36e+00 | 


==> data/BCH/127_106/BCH_N127_106_ORBGRAND_LW_128_HW_16.txt <==
# ./GRAND --code_type BCH --dec_type ORBGRAND  -K 106 -N 127  -m 0 -M 7.5 -s 0.5  --SNR Eb --max_bf 127 --max_w 16 --lw true
# K=106 C=0 N=127 S=0 BCH 
# ORBGRAND Q:1.70e+38 | LW: 127 | HW: 16 | Precomp: 32
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      104 |     1264 |      103 | 1.15e-01 | 9.90e-01 |   0.00 | 1.82e+06 |            
    0.50 |      108 |     1134 |      101 | 9.91e-02 | 9.35e-01 |   0.00 | 1.98e+06 |            
    1.00 |      116 |     1048 |      101 | 8.52e-02 | 8.71e-01 |   0.00 | 1.74e+06 |            
    1.50 |      164 |      987 |      101 | 5.68e-02 | 6.16e-01 |   0.00 | 1.39e+06 |            
    2.00 |      191 |      921 |      102 | 4.55e-02 | 5.34e-01 |   0.00 | 8.91e+05 |            
    2.50 |      336 |      923 |      103 | 2.59e-02 | 3.07e-01 |   0.00 | 7.09e+05 |            
    3.00 |      823 |      858 |      102 | 9.84e-03 | 1.24e-01 |   0.00 | 2.50e+05 |            
    3.50 |     2528 |      849 |      101 | 3.17e-03 | 4.00e-02 |   0.01 | 8.31e+04 |            
    4.00 |     9223 |      783 |      101 | 8.01e-04 | 1.10e-02 |   0.02 | 2.02e+04 |            
    4.50 |    58938 |      743 |      100 | 1.19e-04 | 1.70e-03 |   0.10 | 4.93e+03 |            
    5.00 |   293170 |      714 |      100 | 2.30e-05 | 3.41e-04 |   0.48 | 9.54e+02 |            
    5.50 |  1959231 |      713 |      103 | 3.43e-06 | 5.26e-05 |   3.11 | 1.57e+02 |            
    6.00 | 14592848 |      676 |      100 | 4.37e-07 | 6.85e-06 |  13.18 | 3.29e+01 |            
    6.50 | 83566512 |      651 |      100 | 7.35e-08 | 1.20e-06 |  29.64 | 7.50e+00 |            
    7.00 | 6.62e+08 |      660 |      100 | 9.41e-09 | 1.51e-07 |  56.74 | 2.41e+00 |            
    7.50 | 6.12e+09 |      661 |      100 | 1.02e-09 | 1.63e-08 |  90.53 | 1.36e+00 |  


==> data/BCH/127_106/BCH_N127_106_ORBGRAND_LW_96_HW_8.txt <==
# K=106 C=0 N=127 S=0 BCH 
# ORBGRAND Q:1.70e+38 | LW: 96 | HW: 8 | Precomp: 32
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      102 |     1193 |      101 | 1.10e-01 | 9.90e-01 |   0.00 | 1.51e+06 |            
    0.50 |      109 |     1086 |      102 | 9.40e-02 | 9.36e-01 |   0.00 | 1.59e+06 |            
    1.00 |      116 |     1013 |      101 | 8.24e-02 | 8.71e-01 |   0.00 | 1.45e+06 |            
    1.50 |      129 |      916 |      101 | 6.70e-02 | 7.83e-01 |   0.00 | 1.11e+06 |            
    2.00 |      201 |      872 |      101 | 4.09e-02 | 5.02e-01 |   0.00 | 8.29e+05 |            
    2.50 |      314 |      843 |      101 | 2.53e-02 | 3.22e-01 |   0.00 | 5.17e+05 |            
    3.00 |      775 |      803 |      100 | 9.77e-03 | 1.29e-01 |   0.00 | 2.27e+05 |  
    3.50 |     2499 |      805 |      101 | 3.04e-03 | 4.04e-02 |   0.00 | 8.65e+04 |            
    4.00 |     9371 |      742 |      100 | 7.47e-04 | 1.07e-02 |   0.02 | 1.97e+04 |            
    4.50 |    55708 |      718 |      102 | 1.22e-04 | 1.83e-03 |   0.10 | 4.55e+03 |            
    5.00 |   289738 |      669 |      100 | 2.18e-05 | 3.45e-04 |   0.51 | 9.39e+02 |            
    5.50 |  1953564 |      692 |      101 | 3.34e-06 | 5.17e-05 |   3.00 | 1.54e+02 |            
    6.00 | 14725462 |      649 |      100 | 4.16e-07 | 6.79e-06 |  12.07 | 3.20e+01 |            
    6.50 | 83685824 |      630 |      100 | 7.10e-08 | 1.19e-06 |  25.55 | 7.31e+00 |            
    7.00 | 7.30e+08 |      637 |      100 | 8.23e-09 | 1.37e-07 |  38.78 | 2.40e+00 |            
    7.50 | 6.34e+09 |      642 |      100 | 9.55e-10 | 1.58e-08 |  60.08 | 1.36e+00 | 


==> data/BCH/127_106/BCH_N127_106_OSD.txt <==
#./GRAND --code_type BCH --dec_type OSD  -K 106 -N 127  -m 0 -M 7.0 -s 0.5 --SNR Eb --max_bf 2
# K=106 C=0 N=127 S=0 BCH 
# OSD_2
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      120 |     1457 |      119 | 1.15e-01 | 9.92e-01 |   0.00 | 5.67e+03 |            
    0.50 |      121 |     1295 |      115 | 1.01e-01 | 9.50e-01 |   0.00 | 5.67e+03 |            
    1.00 |      146 |     1324 |      128 | 8.56e-02 | 8.77e-01 |   0.00 | 5.67e+03 |            
    1.50 |      149 |      990 |      104 | 6.27e-02 | 6.98e-01 |   0.00 | 5.67e+03 |            
    2.00 |      233 |     1017 |      113 | 4.12e-02 | 4.85e-01 |   0.00 | 5.67e+03 |            
    2.50 |      360 |      922 |      108 | 2.42e-02 | 3.00e-01 |   0.00 | 5.67e+03 |            
    3.00 |      936 |      887 |      100 | 8.94e-03 | 1.07e-01 |   0.00 | 5.67e+03 |            
    3.50 |     3818 |      844 |      100 | 2.09e-03 | 2.62e-02 |   0.00 | 5.67e+03 |            
    4.00 |    13413 |      787 |      100 | 5.54e-04 | 7.46e-03 |   0.00 | 5.67e+03 |            
    4.50 |   100444 |      768 |      100 | 7.21e-05 | 9.96e-04 |   0.00 | 5.67e+03 |            
    5.00 |  1025688 |      732 |      100 | 6.73e-06 | 9.75e-05 |   0.00 | 5.67e+03 |            
    5.50 | 14284597 |      683 |      100 | 4.51e-07 | 7.00e-06 |   0.00 | 5.67e+03 | 
    6.00 | 49645948 |      111 |       18 | 2.11e-08 | 3.63e-07 |   0.01 | 5.67e+03 | 


==> data/BCH/127_106/BCH_N127_106_SGRAND.txt <==
# ./GRAND --code_type BCH --dec_type SGRAND  -K 106 -N 127  -m 0 -M 6.5 -s 0.5 --max_q 1000000  --SNR Eb 
# K=106 C=0 N=127 S=0 BCH 
# SGRAND Q:1.00e+06 | BF: 127 | W: 127
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      102 |     1105 |      101 | 1.02e-01 | 9.90e-01 |   0.00 | 7.71e+05 |            
    0.50 |      108 |     1003 |      103 | 8.76e-02 | 9.54e-01 |   0.00 | 7.72e+05 |            
    1.00 |      114 |      927 |      102 | 7.67e-02 | 8.95e-01 |   0.00 | 7.20e+05 |            
    1.50 |      153 |      816 |      101 | 5.03e-02 | 6.60e-01 |   0.00 | 5.66e+05 |            
    2.00 |      201 |      788 |      102 | 3.70e-02 | 5.07e-01 |   0.00 | 4.42e+05 |            
    2.50 |      388 |      746 |      101 | 1.81e-02 | 2.60e-01 |   0.00 | 2.81e+05 |            
    3.00 |      762 |      722 |      102 | 8.94e-03 | 1.34e-01 |   0.00 | 1.44e+05 |            
    3.50 |     2561 |      741 |      102 | 2.73e-03 | 3.98e-02 |   0.01 | 4.47e+04 |            
    4.00 |    11348 |      708 |      101 | 5.89e-04 | 8.90e-03 |   0.02 | 1.12e+04 |            
    4.50 |    87059 |      688 |      100 | 7.46e-05 | 1.15e-03 |   0.11 | 2.19e+03 |            
    5.00 |   953294 |      691 |      100 | 6.84e-06 | 1.05e-04 |   0.90 | 2.82e+02 |            
    5.50 | 13706880 |      669 |      100 | 4.60e-07 | 7.30e-06 |   4.80 | 3.93e+01 |            
    6.00 | 2.44e+08 |      651 |      100 | 2.52e-08 | 4.10e-07 |  13.16 | 7.82e+00 |            
    6.50 | 4.86e+09 |      616 |      100 | 1.20e-09 | 2.06e-08 |  15.03 | 2.69e+00 | 


==> data/BCH/127_106/BCH_N127_106_SGRAND_10_7.txt <==
# ./GRAND --code_type BCH --dec_type SGRAND  -K 106 -N 127  -m 0 -M 6.5 -s 0.5  --SNR Eb --max_q 10000000
# K=106 C=0 N=127 S=0 BCH 
# SGRAND Q:1.00e+07 | BF: 127 | W: 127
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      102 |     1245 |      101 | 1.15e-01 | 9.90e-01 |   0.00 | 1.91e+06 |            
    0.50 |      107 |     1119 |      101 | 9.87e-02 | 9.44e-01 |   0.00 | 2.17e+06 |            
    1.00 |      113 |     1051 |      101 | 8.77e-02 | 8.94e-01 |   0.00 | 1.93e+06 |            
    1.50 |      155 |      958 |      102 | 5.83e-02 | 6.58e-01 |   0.00 | 1.19e+06 |            
    2.00 |      216 |      909 |      101 | 3.97e-02 | 4.68e-01 |   0.00 | 9.38e+05 |            
    2.50 |      336 |      897 |      101 | 2.52e-02 | 3.01e-01 |   0.00 | 6.23e+05 |            
    3.00 |      954 |      877 |      101 | 8.67e-03 | 1.06e-01 |   0.00 | 2.19e+05 |            
    3.50 |     3682 |      848 |      100 | 2.17e-03 | 2.72e-02 |   0.00 | 6.71e+04 |            
    4.00 |    13603 |      792 |      100 | 5.49e-04 | 7.35e-03 |   0.01 | 1.53e+04 |            
    4.50 |   102781 |      766 |      100 | 7.03e-05 | 9.73e-04 |   0.07 | 2.62e+03 |            
    5.00 |  1063420 |      725 |      100 | 6.43e-06 | 9.40e-05 |   0.62 | 3.03e+02 |            
    5.50 | 14256010 |      683 |      100 | 4.52e-07 | 7.01e-06 |   3.08 | 3.99e+01 |            
    6.00 | 2.43e+08 |      652 |      100 | 2.53e-08 | 4.12e-07 |  10.58 | 7.82e+00 |            
    6.50 | 4.86e+09 |      616 |      100 | 1.20e-09 | 2.06e-08 |  19.19 | 2.69e+00 |      


==> data/BCH/127_106/BCH_N127_106_SGRAND_5_10_7.txt <==
#./GRAND --code_type BCH --dec_type SGRAND  -K 106 -N 127  -m 0 -M 6.5 -s 0.5  --SNR Eb --max_q 50000000

# K=106 C=0 N=127 S=0 BCH 
# SGRAND Q:5.00e+07 | BF: 127 | W: 127
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      102 |     1245 |      101 | 1.15e-01 | 9.90e-01 |   0.00 | 2.51e+06 |            
    0.50 |      107 |     1119 |      101 | 9.87e-02 | 9.44e-01 |   0.00 | 2.17e+06 |            
    1.00 |      113 |     1053 |      101 | 8.79e-02 | 8.94e-01 |   0.00 | 1.94e+06 |            
    1.50 |      154 |      950 |      101 | 5.82e-02 | 6.56e-01 |   0.00 | 1.19e+06 |            
    2.00 |      205 |      901 |      100 | 4.15e-02 | 4.88e-01 |   0.00 | 8.57e+05 |            
    2.50 |      329 |      903 |      102 | 2.59e-02 | 3.10e-01 |   0.00 | 6.44e+05 |            
    3.00 |      970 |      858 |      101 | 8.34e-03 | 1.04e-01 |   0.00 | 2.37e+05 |            
    3.50 |     3041 |      837 |      101 | 2.60e-03 | 3.32e-02 |   0.00 | 6.52e+04 |            
    4.00 |    13748 |      803 |      102 | 5.51e-04 | 7.42e-03 |   0.01 | 1.59e+04 |            
    4.50 |   103279 |      773 |      100 | 7.06e-05 | 9.68e-04 |   0.07 | 2.61e+03 |            
    5.00 |  1063420 |      725 |      100 | 6.43e-06 | 9.40e-05 |   0.49 | 3.03e+02 |            
    5.50 | 14257132 |      683 |      100 | 4.52e-07 | 7.01e-06 |   2.74 | 3.99e+01 |            
    6.00 | 2.43e+08 |      652 |      100 | 2.53e-08 | 4.12e-07 |  10.85 | 7.82e+00 |            
    6.50 | 4.61e+09 |      565 |       92 | 1.16e-09 | 2.00e-08 |  22.40 | 2.69e+00 |  


==> data/BCH/127_106/BCH_N127_106_template.txt <==
# K=106 C=0 N=127 S=0 BCH 
# LIST GRAND Template
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      102 |     1239 |      101 | 0.00e-00 | 0.00e-00 |   0.00 | 0.00e+00 |            
    0.50 |      109 |     1144 |      102 | 0.00e-00 | 0.00e-00 |   0.00 | 0.00e+00 |            
    1.00 |      114 |     1066 |      101 | 0.00e-00 | 0.00e-00 |   0.00 | 0.00e+00 |            
    1.50 |      132 |      928 |      101 | 0.00e-00 | 0.00e-00 |   0.00 | 0.00e+00 |            
    2.00 |      221 |      895 |      101 | 0.00e-00 | 0.00e-00 |   0.00 | 0.00e+00 |            
    2.50 |      406 |      914 |      102 | 0.00e-00 | 0.00e-00 |   0.00 | 0.00e+00 |            
    3.00 |      839 |      873 |      101 | 0.00e-00 | 0.00e-00 |   0.00 | 0.00e+00 |  
    3.50 |     2620 |      844 |      102 | 0.00e-00 | 0.00e-00 |   0.00 | 0.00e+00 |            
    4.00 |     9346 |      813 |      102 | 0.00e-00 | 0.00e-00 |   0.01 | 0.00e+00 |            
    4.50 |    60411 |      753 |      101 | 0.00e-00 | 0.00e-00 |   0.06 | 0.00e+00 |            
    5.00 |   296740 |      712 |      100 | 0.00e-00 | 0.00e-00 |   0.36 | 0.00e+00 |            
    5.50 |  1942798 |      706 |      102 | 0.00e-00 | 0.00e-00 |   2.87 | 0.00e+00 |            
    6.00 | 14624001 |      676 |      100 | 0.00e-00 | 0.00e-00 |   7.56 | 0.00e+00 |            
    6.50 | 83544736 |      651 |      100 | 0.00e-00 | 0.00e-00 |  18.84 | 0.00e+00 |            
    7.00 | 6.62e+08 |      660 |      100 | 0.00e-00 | 0.00e-00 |  33.75 | 0.00e+00 |            
    7.50 | 6.12e+09 |      661 |      100 | 0.00e-00 | 0.00e-00 |  45.15 | 0.00e+00 |           



==> data/BCH/127_106/FER_N127_106_ILW_10_5.txt <==
########### at        ILW
Eb/N0   FER		Comp 
0       0.992064  96659.1
0.5       0.984127  98418.8
1       0.96176  93215.1
1.5       0.843917  83831.3
2       0.711024  75379.2
2.5       0.550791  59598
3       0.283846  34990.1
3.5       0.144224  18538.7
4       0.0385325  6492.03
4.5       0.0077066  1826.53
5       0.00115287  401.015
5.5       0.00010998  70.9956
6       7.53264e-06  13.5452
6.5       3.86785e-07  3.59456
7.0		2.0e-08    1.72


==> data/BCH/127_106/FER_N127_106_ILW_10_6.txt <==
########### at        ILW
Eb/N0   FER		Tests/f
0       0.992064  778810
0.5       0.984848  786254
1       0.884466  689289
1.5       0.80641  652560
2       0.595807  516084
2.5       0.355082  327649
3       0.162587  169688
3.5       0.0644421  71210.8
4       0.0169729  20090.1
4.5       0.00237319  3822.36
5       0.000265254  604.447
5.5       2.59988e-05  84.8941
6       1.88683e-06  14.1234
6.5       9.38221e-08  3.62273


==> data/BCH/127_106/FER_N127_106_ILW_10_7.txt <==
########### at        ILW
Eb/N0   FER		Tests/f
0       0.976191      1.8429e+06
0.5       0.968254      2.0025e+06
1       0.917561      1.57302e+06
1.5       0.737852      1.36581e+06
2       0.517448      1.03751e+06
2.5       0.339896      693971
3       0.134655      300550
3.5       0.0461198      101181
4       0.0112791      24600.4
4.5       0.00202702      4891.12
5       0.00023302      664.069
5.5       1.93983e-05      93.5586
6       1.95755e-06      14.2477
6.5       1.18104e-07      3.6275


==> data/BCH/127_106/FER_N127_106_ILW_5_10_7.txt <==
########### at        ILW
Eb/N0   FER		Tests/f
0       0.968976  1.76948e+06
0.5       0.970324  1.84872e+06
1       0.90448  1.94003e+06
1.5       0.807516  1.64504e+06
2       0.51102  1.08518e+06
2.5       0.300915  633434
3       0.139774  318432
3.5       0.0444109  114901
4       0.0120166  26266.1
4.5       0.00182308  4560.54
5       0.000256298  696.068
5.5       2.10579e-05  87.855
6       2.14502e-06  14.241
6.5       9.69501e-08  3.631


==> data/BCH/127_106/server/FER_ListGrand_10.txt <==
# LW = 96 HW = 8
0       0.98718 Complesity 1.94055e+06
0.5       0.961538 Complesity 1.81263e+06
1       0.87772 Complesity 1.92052e+06
1.5       0.783795 Complesity 1.55824e+06
2       0.615027 Complesity 1.48919e+06
2.5       0.260852 Complesity 762182
3       0.120473 Complesity 358849
3.5       0.0554807 Complesity 140565
4       0.0095179 Complesity 31957.5
4.5       0.00159749 Complesity 6605
5       0.00020041 Complesity 1254.55
5.5       2.27628e-05 Complesity 237.611
6       3.18714e-06 Complesity 52.2343
6.5       2.68431e-07 Complesity 13.7489
7       4.44831e-08 Complesity 4.58682


==> data/BCH/127_106/server/FER_ListGrand_15.txt <==
# LW = 96 HW = 8
0       1 Complesity 2.17669e+06
0.5       0.950549 Complesity 2.1011e+06
1       0.879552 Complesity 1.897e+06
1.5       0.710212 Complesity 1.58892e+06
2       0.517043 Complesity 1.27616e+06
2.5       0.25052 Complesity 664274
3       0.140031 Complesity 393612
3.5       0.0375102 Complesity 138011
4       0.00769524 Complesity 34764.4
4.5       0.00143797 Complesity 8553.33
5       0.000170541 Complesity 1594.74
5.5       1.83836e-05 Complesity 301.722
6       2.24913e-06 Complesity 68.8242
6.5       2.8364e-07 Complesity 18.9421
7       2.97644e-08 Complesity 6.33502


==> data/BCH/127_106/server/FER_ListGrand_30_0_5_5.txt <==
# LW = 127, HW = 16 
0       1 Complesity 9.94053e+06
0.5       0.98718 Complesity 9.48046e+06
1       0.904396 Complesity 9.38023e+06
1.5       0.637128 Complesity 6.11345e+06
2       0.52886 Complesity 5.56731e+06
2.5       0.267509 Complesity 3.34408e+06
3       0.107062 Complesity 1.36368e+06
3.5       0.0309572 Complesity 457454
4       0.00776997 Complesity 123417
4.5       0.00108728 Complesity 22312.5
5       0.000102152 Complesity 4324.83
5.5       1.01453e-05 Complesity 791.516


==> data/BCH/127_106/server/FER_ListGrand_30_6_5.txt <==
6.5       4.64186e-08 Complesity 7.5812


==> data/BCH/127_106/server/FER_ListGrand_30_6dB.txt <==
6dB FER 6.89794e-07 Complexity 153.018


==> data/BCH/127_106/server/FER_ListGrand_5.txt <==
# LW = 96 HW = 8
0       0.96337 Complesity 1.96733e+06
0.5       0.974359 Complesity 1.61052e+06
1       0.893407 Complesity 1.73985e+06
1.5       0.671995 Complesity 1.29313e+06
2       0.503233 Complesity 1.05229e+06
2.5       0.28198 Complesity 586110
3       0.141653 Complesity 322302
3.5       0.0361365 Complesity 107281
4       0.0100554 Complesity 25991.2
4.5       0.00164672 Complesity 4875
5       0.000304257 Complesity 987.2
5.5       2.83213e-05 Complesity 177.837
6       3.73596e-06 Complesity 40.2281
6.5       5.77465e-07 Complesity 9.85414
7       8.8057e-08 Complesity 3.29699


==> data/BCH/127_106/server/FER_ListGrand_5_7_5.txt <==
7.5       8.51662e-09 Complesity 1.66394


==> data/BCH/127_106/server/ORBGRAND_FER.txt <==
 
  ./aff3ct -C "BCH"  -K 106 -N 127 -m 1.0 -M 7.5 -s 0.5

# ----------------------------------------------------
# ---- A FAST FORWARD ERROR CORRECTION TOOLBOX >> ----
# ----------------------------------------------------
# Parameters:
# * Simulation ------------------------------------
#    ** Type                   = BFER
#    ** Type of bits           = int32
#    ** Type of reals          = float32
#    ** Date (UTC)             = 2020-04-02 04:52:20
#    ** Git version            = v2.3.5
#    ** Code type (C)          = BCH
#    ** Noise range            = 1 -> 7.5 dB
#    ** Noise type (E)         = EBN0
#    ** Seed                   = 0
#    ** Statistics             = off
#    ** Debug mode             = off
#    ** Multi-threading (t)    = 12 thread(s)
#    ** Coset approach (c)     = no
#    ** Coded monitoring       = no
#    ** Bad frames tracking    = off
#    ** Bad frames replay      = off
#    ** Bit rate               = 0.834646 (106/127)
#    ** Inter frame level      = 1
# * Source ----------------------------------------
#    ** Type                   = RAND
#    ** Implementation         = STD
#    ** Info. bits (K_info)    = 106
# * Codec -----------------------------------------
#    ** Type                   = BCH
#    ** Info. bits (K)         = 106
#    ** Codeword size (N_cw)   = 127
#    ** Frame size (N)         = 127
#    ** Code rate              = 0.834646 (106/127)
# * Encoder ---------------------------------------
#    ** Type                   = BCH
#    ** Systematic             = yes
# * Decoder ---------------------------------------
#    ** Type (D)               = ALGEBRAIC
#    ** Implementation         = STD
#    ** Systematic             = yes
#    ** Galois field order (m) = 7
#    ** Correction power (T)   = 3
# * Modem -----------------------------------------
#    ** Type                   = BPSK
#    ** Implementation         = STD
#    ** Bits per symbol        = 1
#    ** Sigma square           = on
# * Channel ---------------------------------------
#    ** Type                   = AWGN
#    ** Implementation         = STD
#    ** Complex                = off
#    ** Add users              = off
# * Monitor ---------------------------------------
#    ** Lazy reduction         = off
#    ** Frame error count (e)  = 100
#    ** Compute mutual info    = no
# * Terminal --------------------------------------
#    ** Show Sigma             = off
#    ** Enabled                = yes
#    ** Frequency (ms)         = 500
# 
# The simulation is running...
# ---------------------||------------------------------------------------------||---------------------
#  Signal Noise Ratio  ||   Bit Error Rate (BER) and Frame Error Rate (FER)    ||  Global throughput  
#         (SNR)        ||                                                      ||  and elapsed time   
# ---------------------||------------------------------------------------------||---------------------
# ----------|----------||----------|----------|----------|----------|----------||----------|----------
#     Es/N0 |    Eb/N0 ||      FRA |       BE |       FE |      BER |      FER ||  SIM_THR |    ET/RT 
#      (dB) |     (dB) ||          |          |          |          |          ||   (Mb/s) | (hhmmss) 
# ----------|----------||----------|----------|----------|----------|----------||----------|----------
       0.22 |     1.00 ||      101 |      799 |      100 | 7.46e-02 | 9.90e-01 ||    0.086 | 00h00'00   
       0.72 |     1.50 ||      103 |      737 |      100 | 6.75e-02 | 9.71e-01 ||    0.459 | 00h00'00   
       1.22 |     2.00 ||      108 |      620 |      102 | 5.42e-02 | 9.44e-01 ||    0.477 | 00h00'00   
       1.72 |     2.50 ||      131 |      528 |      100 | 3.80e-02 | 7.63e-01 ||    0.622 | 00h00'00   
       2.22 |     3.00 ||      151 |      518 |      100 | 3.24e-02 | 6.62e-01 ||    0.541 | 00h00'00   
       2.72 |     3.50 ||      220 |      440 |      100 | 1.89e-02 | 4.55e-01 ||    0.972 | 00h00'00   
       3.22 |     4.00 ||      385 |      432 |      100 | 1.06e-02 | 2.60e-01 ||    1.454 | 00h00'00   
       3.72 |     4.50 ||      789 |      419 |      101 | 5.01e-03 | 1.28e-01 ||    4.953 | 00h00'00   
       4.22 |     5.00 ||     4409 |      872 |      225 | 1.87e-03 | 5.10e-02 ||    9.182 | 00h00'00   
       4.72 |     5.50 ||    11821 |      803 |      201 | 6.41e-04 | 1.70e-02 ||   14.885 | 00h00'00   
       5.22 |     6.00 ||    23843 |      420 |      108 | 1.66e-04 | 4.53e-03 ||   18.052 | 00h00'00   
       5.72 |     6.50 ||   117644 |      375 |      100 | 3.01e-05 | 8.50e-04 ||   24.743 | 00h00'00   
       6.22 |     7.00 ||   930787 |      386 |      100 | 3.91e-06 | 1.07e-04 ||   25.828 | 00h00'03   
       6.72 |     7.50 ||  7494709 |      392 |      100 | 4.93e-07 | 1.33e-05 ||   26.044 | 00h00'30   
# End of the simulation.

 ./GRAND --code_type BCH --dec_type ABGRAND  -K 106 -N 127  -m 0 -M 7.5 -s 0.5 --max_bf 3             
# K=106 C=0 N=127 S=0 BCH 
# ABGRAND(3)  NonSorted  syndromes/nCr: NotComputed%
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      524 |     5475 |      523 | 9.86e-02 | 9.98e-01 |   0.05 | 3.11e+05 |            
    0.50 |      523 |     4927 |      523 | 8.89e-02 | 1.00e+00 |   0.05 | 3.11e+05 |            
    1.00 |      526 |     4163 |      509 | 7.47e-02 | 9.68e-01 |   0.05 | 3.10e+05 |            
    1.50 |      510 |     3529 |      491 | 6.53e-02 | 9.63e-01 |   0.05 | 3.06e+05 |            
    2.00 |      541 |     2931 |      472 | 5.11e-02 | 8.72e-01 |   0.05 | 2.93e+05 |            
    2.50 |      557 |     2470 |      447 | 4.18e-02 | 8.03e-01 |   0.06 | 2.72e+05 |            
    3.00 |      797 |     2643 |      523 | 3.13e-02 | 6.56e-01 |   0.08 | 2.36e+05 |            
    3.50 |     1091 |     2165 |      460 | 1.87e-02 | 4.22e-01 |   0.11 | 1.70e+05 |            
    4.00 |     1585 |     1753 |      407 | 1.04e-02 | 2.57e-01 |   0.17 | 1.18e+05 |            
    4.50 |     2606 |     1384 |      342 | 5.01e-03 | 1.31e-01 |   0.28 | 7.17e+04 |            
    5.00 |     5007 |     1012 |      254 | 1.91e-03 | 5.07e-02 |   0.53 | 3.66e+04 |            
    5.50 |    10124 |      682 |      169 | 6.36e-04 | 1.67e-02 |   1.13 | 1.53e+04 |            
    6.00 |    45686 |      709 |      178 | 1.46e-04 | 3.90e-03 |   4.14 | 5.41e+03 |            
    6.50 |   153902 |      500 |      126 | 3.06e-05 | 8.19e-04 |  10.63 | 1.72e+03 |            
    7.00 |   953562 |      387 |      101 | 3.83e-06 | 1.06e-04 |  35.18 | 4.76e+02 |            
    7.50 |  8171269 |      380 |      102 | 4.39e-07 | 1.25e-05 |  74.94 | 1.13e+02 | 
    
 
 ./GRAND --code_type BCH --dec_type ORBGRAND  -K 106 -N 127  -m 3.5 -M 7.5 -s 0.5 --SNR Eb           

# K=106 C=0 N=127 S=0 BCH 
# ORBGRAND Q:1.70e+38 | LW: 8128 | HW: 127 | Precomp: 32
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      102 |     1239 |      101 | 1.15e-01 | 9.90e-01 |   0.00 | 1.80e+06 |            
    0.50 |      109 |     1144 |      102 | 9.90e-02 | 9.36e-01 |   0.00 | 2.02e+06 |            
    1.00 |      114 |     1066 |      101 | 8.82e-02 | 8.86e-01 |   0.00 | 1.76e+06 |            
    1.50 |      132 |      928 |      101 | 6.63e-02 | 7.65e-01 |   0.00 | 1.28e+06 |            
    2.00 |      221 |      895 |      101 | 3.82e-02 | 4.57e-01 |   0.00 | 9.73e+05 |            
    2.50 |      406 |      914 |      102 | 2.12e-02 | 2.51e-01 |   0.00 | 5.56e+05 |            
    3.00 |      839 |      873 |      101 | 9.82e-03 | 1.20e-01 |   0.00 | 3.09e+05 |  
    3.50 |     2620 |      844 |      102 | 3.04e-03 | 3.89e-02 |   0.00 | 8.74e+04 |            
    4.00 |     9346 |      813 |      102 | 8.21e-04 | 1.09e-02 |   0.01 | 2.02e+04 |            
    4.50 |    60411 |      753 |      101 | 1.18e-04 | 1.67e-03 |   0.06 | 4.80e+03 |            
    5.00 |   296740 |      712 |      100 | 2.26e-05 | 3.37e-04 |   0.36 | 9.55e+02 |            
    5.50 |  1942798 |      706 |      102 | 3.43e-06 | 5.25e-05 |   2.87 | 1.57e+02 |            
    6.00 | 14624001 |      676 |      100 | 4.36e-07 | 6.84e-06 |   7.56 | 3.28e+01 |            
    6.50 | 83544736 |      651 |      100 | 7.35e-08 | 1.20e-06 |  18.84 | 7.51e+00 |            
    7.00 | 6.62e+08 |      660 |      100 | 9.41e-09 | 1.51e-07 |  33.75 | 2.41e+00 |            
    7.50 | 6.12e+09 |      661 |      100 | 1.02e-09 | 1.63e-08 |  45.15 | 1.36e+00 | 
    
    ./GRAND --code_type BCH --dec_type ORBGRAND  -K 106 -N 127  -m 3.5 -M 7.5 -s 0.5 --max_bf 64 --max_w 6 --SNR Eb --lw true 
# K=106 C=0 N=127 S=0 BCH 
# ORBGRAND Q:1.70e+38 | LW: 64 | HW: 6 | Precomp: 32
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      105 |     1095 |      105 | 9.84e-02 | 1.00e+00 |   0.00 | 1.13e+05 |            
    0.50 |      112 |     1025 |      109 | 8.63e-02 | 9.73e-01 |   0.00 | 1.14e+05 |            
    1.00 |      109 |      892 |      107 | 7.72e-02 | 9.82e-01 |   0.00 | 1.11e+05 |            
    1.50 |      125 |      753 |      106 | 5.68e-02 | 8.48e-01 |   0.00 | 9.99e+04 |            
    2.00 |      165 |      733 |      109 | 4.19e-02 | 6.61e-01 |   0.00 | 7.96e+04 |            
    2.50 |      215 |      652 |      105 | 2.86e-02 | 4.88e-01 |   0.00 | 6.50e+04 |            
    3.00 |      382 |      601 |      107 | 1.48e-02 | 2.80e-01 |   0.00 | 4.06e+04 |  
    3.50 |     1130 |      606 |      114 | 5.06e-03 | 1.01e-01 |   0.02 | 1.63e+04 |            
    4.00 |     3253 |      602 |      115 | 1.75e-03 | 3.54e-02 |   0.06 | 6.74e+03 |            
    4.50 |    14393 |      505 |      112 | 3.31e-04 | 7.78e-03 |   0.22 | 1.91e+03 |            
    5.00 |    69401 |      416 |      103 | 5.65e-05 | 1.48e-03 |   0.97 | 4.74e+02 |            
    5.50 |   473895 |      389 |      108 | 7.74e-06 | 2.28e-04 |   4.52 | 1.03e+02 |            
    6.00 |  4098974 |      237 |      100 | 5.45e-07 | 2.44e-05 |  16.04 | 2.19e+01 |            
    6.50 | 26256882 |      186 |      100 | 6.68e-08 | 3.81e-06 |  30.60 | 5.93e+00 |            
    7.00 | 2.18e+08 |      175 |      100 | 7.56e-09 | 4.58e-07 |  41.17 | 2.19e+00 |            
    7.50 | 1.61e+09 |      165 |      100 | 9.70e-10 | 6.23e-08 |  62.66 | 1.33e+00 | 
    
     ./GRAND --code_type BCH --dec_type ORBGRAND  -K 106 -N 127  -m 3.5 -M 7.5 -s 0.5 --max_bf 96 --max_w 6 --SNR Eb --lw true 
# K=106 C=0 N=127 S=0 BCH 
# ORBGRAND Q:1.70e+38 | LW: 96 | HW: 6 | Precomp: 32
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    3.50 |     1578 |      710 |      101 | 4.24e-03 | 6.40e-02 |   0.00 | 7.54e+04 |            
    4.00 |     5057 |      730 |      102 | 1.36e-03 | 2.02e-02 |   0.01 | 2.34e+04 |            
    4.50 |    21929 |      684 |      101 | 2.94e-04 | 4.61e-03 |   0.03 | 6.09e+03 |            
    5.00 |   165332 |      678 |      101 | 3.87e-05 | 6.11e-04 |   0.23 | 1.04e+03 |            
    5.50 |  1168779 |      642 |      101 | 5.18e-06 | 8.64e-05 |   1.51 | 1.74e+02 |            
    6.00 | 14366025 |      595 |      100 | 3.91e-07 | 6.96e-06 |   9.67 | 2.92e+01 |            
    6.50 | 92658424 |      592 |      100 | 6.03e-08 | 1.08e-06 |  21.68 | 6.78e+00 |            
    7.00 | 1.20e+09 |      550 |      100 | 4.32e-09 | 8.33e-08 |  38.35 | 2.29e+00 |            
    7.50 | 9.27e+09 |      599 |      100 | 6.09e-10 | 1.08e-08 |  49.77 | 1.34e+00 | 
    
    ./GRAND --code_type BCH --dec_type ORBGRAND  -K 106 -N 127  -m 3.5 -M 7.5 -s 0.5 --max_bf 96 --max_w 8 --SNR Eb --lw true 

# K=106 C=0 N=127 S=0 BCH 
# ORBGRAND Q:1.70e+38 | LW: 96 | HW: 8 | Precomp: 32
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      102 |     1193 |      101 | 1.10e-01 | 9.90e-01 |   0.00 | 1.51e+06 |            
    0.50 |      109 |     1086 |      102 | 9.40e-02 | 9.36e-01 |   0.00 | 1.59e+06 |            
    1.00 |      116 |     1013 |      101 | 8.24e-02 | 8.71e-01 |   0.00 | 1.45e+06 |            
    1.50 |      129 |      916 |      101 | 6.70e-02 | 7.83e-01 |   0.00 | 1.11e+06 |            
    2.00 |      201 |      872 |      101 | 4.09e-02 | 5.02e-01 |   0.00 | 8.29e+05 |            
    2.50 |      314 |      843 |      101 | 2.53e-02 | 3.22e-01 |   0.00 | 5.17e+05 |            
    3.00 |      775 |      803 |      100 | 9.77e-03 | 1.29e-01 |   0.00 | 2.27e+05 |  
    3.50 |     2499 |      805 |      101 | 3.04e-03 | 4.04e-02 |   0.00 | 8.65e+04 |            
    4.00 |     9371 |      742 |      100 | 7.47e-04 | 1.07e-02 |   0.02 | 1.97e+04 |            
    4.50 |    55708 |      718 |      102 | 1.22e-04 | 1.83e-03 |   0.10 | 4.55e+03 |            
    5.00 |   289738 |      669 |      100 | 2.18e-05 | 3.45e-04 |   0.51 | 9.39e+02 |            
    5.50 |  1953564 |      692 |      101 | 3.34e-06 | 5.17e-05 |   3.00 | 1.54e+02 |            
    6.00 | 14725462 |      649 |      100 | 4.16e-07 | 6.79e-06 |  12.07 | 3.20e+01 |            
    6.50 | 83685824 |      630 |      100 | 7.10e-08 | 1.19e-06 |  25.55 | 7.31e+00 |            
    7.00 | 7.30e+08 |      637 |      100 | 8.23e-09 | 1.37e-07 |  38.78 | 2.40e+00 |            
    7.50 | 6.34e+09 |      642 |      100 | 9.55e-10 | 1.58e-08 |  60.08 | 1.36e+00 | 
    
./GRAND --code_type BCH --dec_type SGRAND  -K 106 -N 127  -m 3.5 -M 7.5 -s 0.5 --SNR Eb --max_q 10000000  
# K=106 C=0 N=127 S=0 BCH 
# SGRAND Q:1.00e+07 | BF: 127 | W: 127
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      102 |     1245 |      101 | 1.15e-01 | 9.90e-01 |   0.00 | 1.91e+06 |            
    0.50 |      107 |     1119 |      101 | 9.87e-02 | 9.44e-01 |   0.00 | 2.17e+06 |            
    1.00 |      113 |     1051 |      101 | 8.77e-02 | 8.94e-01 |   0.00 | 1.93e+06 |            
    1.50 |      154 |      950 |      101 | 5.82e-02 | 6.56e-01 |   0.00 | 1.16e+06 |            
    2.00 |      205 |      901 |      100 | 4.15e-02 | 4.88e-01 |   0.00 | 8.57e+05 |            
    2.50 |      326 |      900 |      101 | 2.60e-02 | 3.10e-01 |   0.00 | 6.44e+05 |            
    3.00 |      963 |      866 |      100 | 8.48e-03 | 1.04e-01 |   0.00 | 2.15e+05 |  
    3.50 |     3314 |      815 |      100 | 2.32e-03 | 3.02e-02 |   0.00 | 6.74e+04 |            
    4.00 |    13335 |      814 |      101 | 5.76e-04 | 7.57e-03 |   0.02 | 1.44e+04 |            
    4.50 |   105397 |      773 |      100 | 6.92e-05 | 9.49e-04 |   0.12 | 2.61e+03 |            
    5.00 |  1063420 |      725 |      100 | 6.43e-06 | 9.40e-05 |   1.07 | 3.03e+02 |            
    5.50 | 14269978 |      683 |      100 | 4.52e-07 | 7.01e-06 |   6.66 | 3.99e+01 |            
    6.00 | 2.43e+08 |      652 |      100 | 2.53e-08 | 4.12e-07 |  11.84 | 7.82e+00 |            
    6.50 | 4.86e+09 |      616 |      100 | 1.20e-09 | 2.06e-08 |  14.62 | 2.69e+00 |            
    7.00 | 2.41e+10 |       41 |        9 | 1.60e-11 | 3.30e-10 |  12.16 | 1.56e+00 | 
    
./GRAND --code_type BCH --dec_type OSD  -K 106 -N 127  -m 0 -M 7.0 -s 0.5 --SNR Eb --max_bf 2
# K=106 C=0 N=127 S=0 BCH 
# OSD_2
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      120 |     1457 |      119 | 1.15e-01 | 9.92e-01 |   0.00 | 5.67e+03 |            
    0.50 |      121 |     1295 |      115 | 1.01e-01 | 9.50e-01 |   0.00 | 5.67e+03 |            
    1.00 |      146 |     1324 |      128 | 8.56e-02 | 8.77e-01 |   0.00 | 5.67e+03 |            
    1.50 |      149 |      990 |      104 | 6.27e-02 | 6.98e-01 |   0.00 | 5.67e+03 |            
    2.00 |      233 |     1017 |      113 | 4.12e-02 | 4.85e-01 |   0.00 | 5.67e+03 |            
    2.50 |      360 |      922 |      108 | 2.42e-02 | 3.00e-01 |   0.00 | 5.67e+03 |            
    3.00 |      936 |      887 |      100 | 8.94e-03 | 1.07e-01 |   0.00 | 5.67e+03 |            
    3.50 |     3818 |      844 |      100 | 2.09e-03 | 2.62e-02 |   0.00 | 5.67e+03 |            
    4.00 |    13413 |      787 |      100 | 5.54e-04 | 7.46e-03 |   0.00 | 5.67e+03 |            
    4.50 |   100444 |      768 |      100 | 7.21e-05 | 9.96e-04 |   0.00 | 5.67e+03 |            
    5.00 |  1025688 |      732 |      100 | 6.73e-06 | 9.75e-05 |   0.00 | 5.67e+03 |            
    5.50 | 14284597 |      683 |      100 | 4.51e-07 | 7.00e-06 |   0.00 | 5.67e+03 |   
    
    


==> data/BCH/127_113/BCH_N127_113_BM.txt <==
#    ./GRAND --code_type BCH --dec_type ABGRAND  -K 113 -N 127  -m 0 -M 7.5 -s 0.5 --max_bf 2           
# K=113 C=0 N=127 S=0 BCH 
# ABGRAND(2)  NonSorted  syndromes/nCr: NotComputed%
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      259 |     2863 |      259 | 9.78e-02 | 1.00e+00 |   1.10 | 6.42e+03 |            
    0.50 |     1620 |    15529 |     1616 | 8.48e-02 | 9.98e-01 |  15.11 | 6.03e+03 |            
    1.00 |      786 |     6629 |      779 | 7.46e-02 | 9.91e-01 |  12.29 | 6.14e+03 |            
    1.50 |      306 |     2129 |      295 | 6.16e-02 | 9.64e-01 |  15.07 | 6.15e+03 |            
    2.00 |     1300 |     7702 |     1223 | 5.24e-02 | 9.41e-01 |  15.13 | 5.96e+03 |            
    2.50 |     1210 |     5767 |     1024 | 4.22e-02 | 8.46e-01 |  14.58 | 5.54e+03 |            
    3.00 |     1004 |     3674 |      738 | 3.24e-02 | 7.35e-01 |  16.80 | 5.19e+03 |            
    3.50 |     1594 |     3966 |      883 | 2.20e-02 | 5.54e-01 |  20.29 | 4.39e+03 |            
    4.00 |     2108 |     3267 |      796 | 1.37e-02 | 3.78e-01 |   7.10 | 3.50e+03 |            
    4.50 |     1491 |     1322 |      334 | 7.85e-03 | 2.24e-01 |  33.98 | 2.50e+03 |            
    5.00 |     2256 |      820 |      218 | 3.22e-03 | 9.66e-02 |  12.28 | 1.51e+03 |            
    5.50 |     2946 |      469 |      131 | 1.41e-03 | 4.45e-02 |  13.09 | 7.99e+02 |            
    6.00 |    43043 |     2060 |      553 | 4.24e-04 | 1.28e-02 |  25.94 | 3.96e+02 |            
    6.50 |    42788 |      550 |      150 | 1.14e-04 | 3.51e-03 |  40.39 | 1.82e+02 |            
    7.00 |   130793 |      394 |      107 | 2.67e-05 | 8.18e-04 |  56.74 | 7.08e+01 |            
    7.50 |   743798 |      356 |      102 | 4.24e-06 | 1.37e-04 |  73.96 | 2.59e+01 | 
    8.00 |   743798 |      356 |      102 | 4.24e-06 | 2.12e-05 |  73.96 | 9.40e+00 | 
    8.50 |   743798 |      356 |      102 | 4.24e-06 | 2.66e-06 |  73.96 | 3.79e+00 | 
    9.00 |   743798 |      356 |      102 | 4.24e-06 | 2.13e-07 |  73.96 | 1.92e+00 | 

==> data/BCH/127_113/BCH_N127_113_LISTGRAND_10.txt <==
# K=113 C=0 N=127 S=0 BCH # LIST GRAND delta = 10 # LW = 64, HW = 6
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      102 |     1239 |      101 | 0.00e-00 | 1.00e-00 |   0.00 | 3.33e+04 |            
    0.50 |      109 |     1144 |      102 | 0.00e-00 | 9.69e-01 |   0.00 | 2.70e+04 |            
    1.00 |      114 |     1066 |      101 | 0.00e-00 | 9.76e-01 |   0.00 | 3.33e+04 |            
    1.50 |      132 |      928 |      101 | 0.00e-00 | 8.90e-01 |   0.00 | 3.05e+04 |            
    2.00 |      221 |      895 |      101 | 0.00e-00 | 7.54e-01 |   0.00 | 2.11e+04 |            
    2.50 |      406 |      914 |      102 | 0.00e-00 | 5.41e-01 |   0.00 | 2.00e+04 |            
    3.00 |      839 |      873 |      101 | 0.00e-00 | 3.42e-01 |   0.00 | 1.33e+04 |  
    3.50 |     2620 |      844 |      102 | 0.00e-00 | 1.73e-01 |   0.00 | 6.50e+03 |            
    4.00 |     9346 |      813 |      102 | 0.00e-00 | 5.67e-02 |   0.01 | 2.52e+03 |            
    4.50 |    60411 |      753 |      101 | 0.00e-00 | 1.47e-02 |   0.06 | 8.54e+02 |            
    5.00 |   296740 |      712 |      100 | 0.00e-00 | 3.03e-03 |   0.36 | 2.31e+02 |            
    5.50 |  1942798 |      706 |      102 | 0.00e-00 | 4.81e-04 |   2.87 | 6.23e+01 |            
    6.00 | 14624001 |      676 |      100 | 0.00e-00 | 7.29e-05 |   7.56 | 1.85e+01 |            
    6.50 | 83544736 |      651 |      100 | 0.00e-00 | 1.41e-05 |  18.84 | 6.34e+00 |            
    7.00 | 6.62e+08 |      660 |      100 | 0.00e-00 | 1.47e-06 |  33.75 | 2.73e+00 |            
    7.50 | 6.12e+09 |      661 |      100 | 0.00e-00 | 1.46e-07 |  45.15 | 1.56e+00 | 
	


==> data/BCH/127_113/BCH_N127_113_LISTGRAND_15.txt <==
# K=113 C=0 N=127 S=0 BCH # LIST GRAND delta = 15 # LW = 64, HW = 6
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      102 |     1239 |      101 | 0.00e-00 | 9.92e-01 |   0.00 | 4.10e+04 |            
    0.50 |      109 |     1144 |      102 | 0.00e-00 | 9.92e-01 |   0.00 | 3.84e+04 |            
    1.00 |      114 |     1066 |      101 | 0.00e-00 | 9.70e-01 |   0.00 | 3.65e+04 |            
    1.50 |      132 |      928 |      101 | 0.00e-00 | 9.11e-01 |   0.00 | 3.35e+04 |            
    2.00 |      221 |      895 |      101 | 0.00e-00 | 7.20e-01 |   0.00 | 3.19e+04 |            
    2.50 |      406 |      914 |      102 | 0.00e-00 | 5.35e-01 |   0.00 | 2.36e+04 |            
    3.00 |      839 |      873 |      101 | 0.00e-00 | 3.57e-01 |   0.00 | 1.60e+04 |  
    3.50 |     2620 |      844 |      102 | 0.00e-00 | 1.35e-01 |   0.00 | 8.42e+03 |            
    4.00 |     9346 |      813 |      102 | 0.00e-00 | 5.50e-02 |   0.01 | 3.30e+03 |            
    4.50 |    60411 |      753 |      101 | 0.00e-00 | 1.36e-02 |   0.06 | 1.19e+03 |            
    5.00 |   296740 |      712 |      100 | 0.00e-00 | 3.11e-03 |   0.36 | 3.63e+02 |            
    5.50 |  1942798 |      706 |      102 | 0.00e-00 | 4.50e-04 |   2.87 | 9.48e+01 |            
    6.00 | 14624001 |      676 |      100 | 0.00e-00 | 7.36e-05 |   7.56 | 2.78e+01 |            
    6.50 | 83544736 |      651 |      100 | 0.00e-00 | 9.14e-06 |  18.84 | 9.38e+00 |            
    7.00 | 6.62e+08 |      660 |      100 | 0.00e-00 | 9.06e-07 |  33.75 | 3.69e+00 |            
    7.50 | 6.12e+09 |      661 |      100 | 0.00e-00 | 8.87e-08 |  45.15 | 1.85e+00 |           

	


==> data/BCH/127_113/BCH_N127_113_LISTGRAND_20.txt <==
# K=113 C=0 N=127 S=0 BCH # LIST GRAND delta = 20 # LW = 96, HW = 10
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      102 |     1239 |      101 | 0.00e-00 | 9.92e-01 |   0.00 | 0.00e+00 |            
    0.50 |      109 |     1144 |      102 | 0.00e-00 | 9.92e-01 |   0.00 | 0.00e+00 |            
    1.00 |      114 |     1066 |      101 | 0.00e-00 | 9.31e-01 |   0.00 | 0.00e+00 |            
    1.50 |      132 |      928 |      101 | 0.00e-00 | 8.75e-01 |   0.00 | 0.00e+00 |            
    2.00 |      221 |      895 |      101 | 0.00e-00 | 7.29e-01 |   0.00 | 0.00e+00 |            
    2.50 |      406 |      914 |      102 | 0.00e-00 | 5.67e-01 |   0.00 | 0.00e+00 |            
    3.00 |      839 |      873 |      101 | 0.00e-00 | 2.90e-01 |   0.00 | 0.00e+00 |  
    3.50 |     2620 |      844 |      102 | 0.00e-00 | 1.68e-01 |   0.00 | 0.00e+00 |            
    4.00 |     9346 |      813 |      102 | 0.00e-00 | 5.49e-02 |   0.01 | 0.00e+00 |            
    4.50 |    60411 |      753 |      101 | 0.00e-00 | 1.21e-02 |   0.06 | 0.00e+00 |            
    5.00 |   296740 |      712 |      100 | 0.00e-00 | 2.63e-03 |   0.36 | 0.00e+00 |            
    5.50 |  1942798 |      706 |      102 | 0.00e-00 | 4.56e-04 |   2.87 | 0.00e+00 |            
    6.00 | 14624001 |      676 |      100 | 0.00e-00 | 5.41e-05 |   7.56 | 0.00e+00 |            
    6.50 | 83544736 |      651 |      100 | 0.00e-00 | 5.26e-06 |  18.84 | 0.00e+00 |            
    7.00 | 6.62e+08 |      660 |      100 | 0.00e-00 | 6.40e-07 |  33.75 | 0.00e+00 |            
#    7.50 | 6.12e+09 |      661 |      100 | 0.00e-00 | 0.00e-00 |  45.15 | 0.00e+00 |        

==> data/BCH/127_113/BCH_N127_113_LISTGRAND_25.txt <==
# K=113 C=0 N=127 S=0 BCH # LIST GRAND delta = 25 # LW = 80, HW = 12, 
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      102 |     1239 |      101 | 0.00e-00 | 9.92e-01 |   0.00 | 1.15e+05 |            
    0.50 |      109 |     1144 |      102 | 0.00e-00 | 9.76e-01 |   0.00 | 1.05e+05 |            
    1.00 |      114 |     1066 |      101 | 0.00e-00 | 9.76e-01 |   0.00 | 1.12e+05 |            
    1.50 |      132 |      928 |      101 | 0.00e-00 | 8.37e-01 |   0.00 | 8.00e+04 |            
    2.00 |      221 |      895 |      101 | 0.00e-00 | 7.15e-01 |   0.00 | 8.46e+04 |            
    2.50 |      406 |      914 |      102 | 0.00e-00 | 5.27e-01 |   0.00 | 7.24e+04 |            
    3.00 |      839 |      873 |      101 | 0.00e-00 | 2.85e-01 |   0.00 | 4.06e+04 |  
    3.50 |     2620 |      844 |      102 | 0.00e-00 | 1.59e-01 |   0.00 | 2.43e+04 |            
    4.00 |     9346 |      813 |      102 | 0.00e-00 | 5.60e-02 |   0.01 | 8.75e+03 |            
    4.50 |    60411 |      753 |      101 | 0.00e-00 | 1.55e-02 |   0.06 | 2.67e+03 |            
    5.00 |   296740 |      712 |      100 | 0.00e-00 | 2.22e-03 |   0.36 | 7.63e+02 |            
    5.50 |  1942798 |      706 |      102 | 0.00e-00 | 3.37e-04 |   2.87 | 2.13e+02 |            
    6.00 | 14624001 |      676 |      100 | 0.00e-00 | 4.46e-05 |   7.56 | 5.99e+01 |            
    6.50 | 83544736 |      651 |      100 | 0.00e-00 | 5.03e-06 |  18.84 | 1.90e+01 |            
    7.00 | 6.62e+08 |      660 |      100 | 0.00e-00 | 5.16e-07 |  33.75 | 6.52e+00 |            
 #   7.50 | 6.12e+09 |      661 |      100 | 0.00e-00 | 0.00e-00 |  45.15 | 0.00e+00 |          
	

==> data/BCH/127_113/BCH_N127_113_LISTGRAND_25_LW96.txt <==
# K=113 C=0 N=127 S=0 BCH # LIST GRAND delta = 25 # LW = 96, HW = 8, 
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      102 |     1239 |      101 | 0.00e-00 | 9.99e-01 |   0.00 | 1.24e+05 |            
    0.50 |      109 |     1144 |      102 | 0.00e-00 | 9.92e-01 |   0.00 | 1.12e+05 |            
    1.00 |      114 |     1066 |      101 | 0.00e-00 | 9.24e-01 |   0.00 | 1.10e+05 |            
    1.50 |      132 |      928 |      101 | 0.00e-00 | 8.59e-01 |   0.00 | 1.27e+05 |            
    2.00 |      221 |      895 |      101 | 0.00e-00 | 7.17e-01 |   0.00 | 9.59e+04 |            
    2.50 |      406 |      914 |      102 | 0.00e-00 | 5.42e-01 |   0.00 | 7.55e+04 |  
    3.00 |      839 |      873 |      101 | 0.00e-00 | 3.29e-01 |   0.00 | 5.41e+04 |  
    3.50 |     2620 |      844 |      102 | 0.00e-00 | 1.56e-01 |   0.00 | 2.66e+04 |  
    4.00 |     9346 |      813 |      102 | 0.00e-00 | 5.36e-02 |   0.01 | 8.60e+03 |  
    4.50 |    60411 |      753 |      101 | 0.00e-00 | 1.35e-02 |   0.06 | 3.20e+03 |
    5.00 |   296740 |      712 |      100 | 0.00e-00 | 2.37e-03 |   0.36 | 8.06e+02 |  	
    5.50 |  1942798 |      706 |      102 | 0.00e-00 | 3.97e-04 |   2.87 | 2.13e+02 |  
    6.00 | 14624001 |      676 |      100 | 0.00e-00 | 5.39e-05 |   7.56 | 6.19e+01 |  
    6.50 | 83544736 |      651 |      100 | 0.00e-00 | 4.78e-06 |  18.84 | 1.89e+01 |  
    7.00 | 6.62e+08 |      660 |      100 | 0.00e-00 | 5.02e-07 |  33.75 | 6.52e+00 |            
 #   7.50 | 6.12e+09 |      661 |      100 | 0.00e-00 | 3.22e-08 |  45.15 | 3.20e+00 |      
	

==> data/BCH/127_113/BCH_N127_113_LISTGRAND_25_LW96_HW12.txt <==
# K=113 C=0 N=127 S=0 BCH # LIST GRAND delta = 25 # LW = 96, HW = 12, 
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      102 |     1239 |      101 | 0.00e-00 | 9.99e-01 |   0.00 | 1.32e+05 |            
    0.50 |      109 |     1144 |      102 | 0.00e-00 | 9.76e-01 |   0.00 | 1.26e+05 |            
    1.00 |      114 |     1066 |      101 | 0.00e-00 | 9.31e-01 |   0.00 | 1.01e+05 |            
    1.50 |      132 |      928 |      101 | 0.00e-00 | 8.77e-01 |   0.00 | 9.92e+04 |            
    2.00 |      221 |      895 |      101 | 0.00e-00 | 6.98e-01 |   0.00 | 9.58e+04 |            
    2.50 |      406 |      914 |      102 | 0.00e-00 | 4.82e-01 |   0.00 | 6.67e+04 |  
    3.00 |      839 |      873 |      101 | 0.00e-00 | 3.31e-01 |   0.00 | 5.43e+04 |  
    3.50 |     2620 |      844 |      102 | 0.00e-00 | 1.55e-01 |   0.00 | 2.74e+04 |  
    4.00 |     9346 |      813 |      102 | 0.00e-00 | 4.90e-02 |   0.01 | 8.45e+03 |  
    4.50 |    60411 |      753 |      101 | 0.00e-00 | 1.28e-02 |   0.06 | 2.72e+03 | 
    5.00 |   296740 |      712 |      100 | 0.00e-00 | 2.19e-03 |   0.36 | 7.81e+02 |  	
    5.50 |  1942798 |      706 |      102 | 0.00e-00 | 4.67e-04 |   2.87 | 2.18e+02 |  
    6.00 | 14624001 |      676 |      100 | 0.00e-00 | 4.50e-05 |   7.56 | 6.14e+01 |  
    6.50 | 83544736 |      651 |      100 | 0.00e-00 | 5.74e-06 |  18.84 | 1.88e+01 |  
    7.00 | 6.62e+08 |      660 |      100 | 0.00e-00 | 4.32e-07 |  33.75 | 6.54e+00 |            
 #   7.50 | 6.12e+09 |      661 |      100 | 0.00e-00 | 3.22e-08 |  45.15 | 3.20e+00 |      
	

==> data/BCH/127_113/BCH_N127_113_LISTGRAND_25_LW96_HW8.txt <==
# K=113 C=0 N=127 S=0 BCH # LIST GRAND delta = 25 # LW = 96, HW = 8, 
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      102 |     1239 |      101 | 0.00e-00 | 1.00e-00 |   0.00 | 1.35e+05 |            
    0.50 |      109 |     1144 |      102 | 0.00e-00 | 9.92e-01 |   0.00 | 1.26e+05 |            
    1.00 |      114 |     1066 |      101 | 0.00e-00 | 9.32e-01 |   0.00 | 1.26e+05 |            
    1.50 |      132 |      928 |      101 | 0.00e-00 | 8.97e-01 |   0.00 | 1.24e+05 |            
    2.00 |      221 |      895 |      101 | 0.00e-00 | 7.47e-01 |   0.00 | 1.17e+05 |            
    2.50 |      406 |      914 |      102 | 0.00e-00 | 5.32e-01 |   0.00 | 6.17e+04 |  
    3.00 |      839 |      873 |      101 | 0.00e-00 | 3.23e-01 |   0.00 | 3.87e+04 |  
    3.50 |     2620 |      844 |      102 | 0.00e-00 | 1.66e-01 |   0.00 | 2.24e+04 |  
    4.00 |     9346 |      813 |      102 | 0.00e-00 | 5.14e-02 |   0.01 | 8.42e+03 |  
    4.50 |    60411 |      753 |      101 | 0.00e-00 | 1.70e-02 |   0.06 | 3.07e+03 | 
    5.00 |   296740 |      712 |      100 | 0.00e-00 | 2.68e-03 |   0.36 | 8.26e+02 |  	
    5.50 |  1942798 |      706 |      102 | 0.00e-00 | 4.64e-04 |   2.87 | 2.17e+02 |  
    6.00 | 14624001 |      676 |      100 | 0.00e-00 | 5.21e-05 |   7.56 | 5.92e+01 |  
    6.50 | 83544736 |      651 |      100 | 0.00e-00 | 5.56e-06 |  18.84 | 1.92e+01 |  
    7.00 | 6.62e+08 |      660 |      100 | 0.00e-00 | 4.65e-07 |  33.75 | 6.53e+00 |            
    7.50 | 6.12e+09 |      661 |      100 | 0.00e-00 | 3.97e-08 |  45.15 | 2.66e+00 |      
	

==> data/BCH/127_113/BCH_N127_113_LISTGRAND_27.txt <==
# K=113 C=0 N=127 S=0 BCH # LIST GRAND delta = 27 # LW = 127, HW = 8, 
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      102 |     1239 |      101 | 0.00e-00 | 9.99e-01 |   0.00 | 1.45e+05 |            
    0.50 |      109 |     1144 |      102 | 0.00e-00 | 9.84e-01 |   0.00 | 1.42e+05 |            
    1.00 |      114 |     1066 |      101 | 0.00e-00 | 9.54e-01 |   0.00 | 1.29e+05 |            
    1.50 |      132 |      928 |      101 | 0.00e-00 | 9.08e-01 |   0.00 | 1.16e+05 |            
    2.00 |      221 |      895 |      101 | 0.00e-00 | 6.98e-01 |   0.00 | 1.07e+05 |            
    2.50 |      406 |      914 |      102 | 0.00e-00 | 5.63e-01 |   0.00 | 8.52e+04 |            
    3.00 |      839 |      873 |      101 | 0.00e-00 | 3.36e-01 |   0.00 | 5.16e+04 |  
    3.50 |     2620 |      844 |      102 | 0.00e-00 | 1.33e-01 |   0.00 | 2.80e+04 |            
    4.00 |     9346 |      813 |      102 | 0.00e-00 | 4.81e-02 |   0.01 | 9.95e+03 |            
    4.50 |    60411 |      753 |      101 | 0.00e-00 | 1.24e-02 |   0.06 | 3.27e+03 |            
    5.00 |   296740 |      712 |      100 | 0.00e-00 | 2.41e-03 |   0.36 | 9.20e+02 |            
    5.50 |  1942798 |      706 |      102 | 0.00e-00 | 4.19e-04 |   2.87 | 2.50e+02 |            
    6.00 | 14624001 |      676 |      100 | 0.00e-00 | 4.88e-05 |   7.56 | 7.13e+01 |            
    6.50 | 83544736 |      651 |      100 | 0.00e-00 | 4.53e-06 |  18.84 | 2.16e+01 |            
    7.00 | 6.62e+08 |      660 |      100 | 0.00e-00 | 3.86e-07 |  33.75 | 7.24e+00 |            
 #   7.50 | 6.12e+09 |      661 |      100 | 0.00e-00 | 3.22e-08 |  45.15 | 3.20e+00 |      
	

==> data/BCH/127_113/BCH_N127_113_LISTGRAND_28.txt <==
# K=113 C=0 N=127 S=0 BCH # LIST GRAND delta = 28 # LW = 96, HW = 8, 
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      102 |     1239 |      101 | 0.00e-00 | 9.99e-01 |   0.00 | 1.76e+05 |            
    0.50 |      109 |     1144 |      102 | 0.00e-00 | 9.76e-01 |   0.00 | 1.49e+05 |            
    1.00 |      114 |     1066 |      101 | 0.00e-00 | 9.31e-01 |   0.00 | 1.37e+05 |            
    1.50 |      132 |      928 |      101 | 0.00e-00 | 8.39e-01 |   0.00 | 1.21e+05 |            
    2.00 |      221 |      895 |      101 | 0.00e-00 | 7.18e-01 |   0.00 | 1.09e+05 |            
    2.50 |      406 |      914 |      102 | 0.00e-00 | 5.79e-01 |   0.00 | 1.03e+05 |  
    3.00 |      839 |      873 |      101 | 0.00e-00 | 3.39e-01 |   0.00 | 6.59e+04 |  
    3.50 |     2620 |      844 |      102 | 0.00e-00 | 1.33e-01 |   0.00 | 2.60e+04 |  
    4.00 |     9346 |      813 |      102 | 0.00e-00 | 5.06e-02 |   0.01 | 1.11e+04 |  
    4.50 |    60411 |      753 |      101 | 0.00e-00 | 1.15e-02 |   0.06 | 3.25e+03 | 
    5.00 |   296740 |      712 |      100 | 0.00e-00 | 2.24e-03 |   0.36 | 9.49e+02 |  	
    5.50 |  1942798 |      706 |      102 | 0.00e-00 | 3.96e-04 |   2.87 | 2.68e+02 |  
    6.00 | 14624001 |      676 |      100 | 0.00e-00 | 4.49e-05 |   7.56 | 7.55e+01 |  
    6.50 | 83544736 |      651 |      100 | 0.00e-00 | 4.58e-06 |  18.84 | 2.27e+01 |  
    7.00 | 6.62e+08 |      660 |      100 | 0.00e-00 | 4.25e-07 |  33.75 | 7.60e+00 |            
 #   7.50 | 6.12e+09 |      661 |      100 | 0.00e-00 | 3.22e-08 |  45.15 | 3.20e+00 |      
	

==> data/BCH/127_113/BCH_N127_113_LISTGRAND_30.txt <==
# K=113 C=0 N=127 S=0 BCH # LIST GRAND delta = 30 # LW = 96, HW = 8
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      102 |     1239 |      101 | 0.00e-00 | 1.00e-00 |   0.00 | 1.99e+05 |            
    0.50 |      109 |     1144 |      102 | 0.00e-00 | 9.84e-01 |   0.00 | 2.04e+05 |            
    1.00 |      114 |     1066 |      101 | 0.00e-00 | 9.61e-01 |   0.00 | 1.70e+05 |            
    1.50 |      132 |      928 |      101 | 0.00e-00 | 8.89e-01 |   0.00 | 1.57e+05 |            
    2.00 |      221 |      895 |      101 | 0.00e-00 | 7.29e-01 |   0.00 | 1.26e+05 |            
    2.50 |      406 |      914 |      102 | 0.00e-00 | 5.18e-01 |   0.00 | 1.12e+05 |            
    3.00 |      839 |      873 |      101 | 0.00e-00 | 2.85e-01 |   0.00 | 5.83e+04 |  
    3.50 |     2620 |      844 |      102 | 0.00e-00 | 1.34e-01 |   0.00 | 3.33e+04 |            
    4.00 |     9346 |      813 |      102 | 0.00e-00 | 5.14e-02 |   0.01 | 1.44e+04 |            
    4.50 |    60411 |      753 |      101 | 0.00e-00 | 1.20e-02 |   0.06 | 3.97e+03 |            
    5.00 |   296740 |      712 |      100 | 0.00e-00 | 2.62e-03 |   0.36 | 1.13e+03 |            
    5.50 |  1942798 |      706 |      102 | 0.00e-00 | 3.58e-04 |   2.87 | 3.06e+02 |            
    6.00 | 14624001 |      676 |      100 | 0.00e-00 | 4.25e-05 |   7.56 | 8.54e+01 |            
    6.50 | 83544736 |      651 |      100 | 0.00e-00 | 4.82e-06 |  18.84 | 2.55e+01 |            
    7.00 | 6.62e+08 |      660 |      100 | 0.00e-00 | 4.01e-07 |  33.75 | 8.47e+00 |            
 #   7.50 | 6.12e+09 |      661 |      100 | 0.00e-00 | 3.22e-08 |  45.15 | 3.20e+00 |          
	

==> data/BCH/127_113/BCH_N127_113_LISTGRAND_30_LW127.txt <==
# K=113 C=0 N=127 S=0 BCH # LIST GRAND delta = 30 # LW = 127, HW = 8, 
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      102 |     1239 |      101 | 0.00e-00 | 9.99e-01 |   0.00 | 2.22e+05 |            
    0.50 |      109 |     1144 |      102 | 0.00e-00 | 9.84e-01 |   0.00 | 1.93e+05 |            
    1.00 |      114 |     1066 |      101 | 0.00e-00 | 9.10e-01 |   0.00 | 1.98e+05 |            
    1.50 |      132 |      928 |      101 | 0.00e-00 | 8.80e-01 |   0.00 | 1.92e+05 |            
    2.00 |      221 |      895 |      101 | 0.00e-00 | 7.25e-01 |   0.00 | 1.70e+05 |            
    2.50 |      406 |      914 |      102 | 0.00e-00 | 5.30e-01 |   0.00 | 1.19e+05 |            
    3.00 |      839 |      873 |      101 | 0.00e-00 | 2.98e-01 |   0.00 | 6.08e+04 |  
    3.50 |     2620 |      844 |      102 | 0.00e-00 | 1.61e-01 |   0.00 | 3.78e+04 |            
    4.00 |     9346 |      813 |      102 | 0.00e-00 | 4.48e-02 |   0.01 | 1.29e+04 |            
    4.50 |    60411 |      753 |      101 | 0.00e-00 | 1.31e-02 |   0.06 | 4.59e+03 |            
    5.00 |   296740 |      712 |      100 | 0.00e-00 | 2.81e-03 |   0.36 | 1.21e+03 |            
    5.50 |  1942798 |      706 |      102 | 0.00e-00 | 4.67e-04 |   2.87 | 3.13e+02 |            
    6.00 | 14624001 |      676 |      100 | 0.00e-00 | 4.34e-05 |   7.56 | 8.39e+01 |            
    6.50 | 83544736 |      651 |      100 | 0.00e-00 | 4.54e-06 |  18.84 | 2.58e+01 |            
    7.00 | 6.62e+08 |      660 |      100 | 0.00e-00 | 3.73e-07 |  33.75 | 8.44e+00 |            
 #   7.50 | 6.12e+09 |      661 |      100 | 0.00e-00 | 3.22e-08 |  45.15 | 3.20e+00 |      
	

==> data/BCH/127_113/BCH_N127_113_LISTGRAND_5.txt <==
# K=113 C=0 N=127 S=0 BCH # LIST GRAND delta = 5 # LW = 64, HW = 6
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      102 |     1239 |      101 | 0.00e-00 | 1.00e-00 |   0.00 | 3.09e+04 |            
    0.50 |      109 |     1144 |      102 | 0.00e-00 | 9.76e-01 |   0.00 | 2.37e+04 |            
    1.00 |      114 |     1066 |      101 | 0.00e-00 | 9.45e-01 |   0.00 | 2.25e+04 |            
    1.50 |      132 |      928 |      101 | 0.00e-00 | 9.05e-01 |   0.00 | 1.98e+04 |            
    2.00 |      221 |      895 |      101 | 0.00e-00 | 7.78e-01 |   0.00 | 1.63e+04 |            
    2.50 |      406 |      914 |      102 | 0.00e-00 | 5.84e-01 |   0.00 | 1.37e+04 |            
    3.00 |      839 |      873 |      101 | 0.00e-00 | 4.02e-01 |   0.00 | 9.87e+03 |  
    3.50 |     2620 |      844 |      102 | 0.00e-00 | 1.67e-01 |   0.00 | 4.83e+03 |            
    4.00 |     9346 |      813 |      102 | 0.00e-00 | 6.14e-02 |   0.01 | 1.79e+03 |            
    4.50 |    60411 |      753 |      101 | 0.00e-00 | 1.76e-02 |   0.06 | 6.15e+02 |            
    5.00 |   296740 |      712 |      100 | 0.00e-00 | 3.56e-03 |   0.36 | 1.68e+02 |            
    5.50 |  1942798 |      706 |      102 | 0.00e-00 | 6.40e-04 |   2.87 | 4.21e+01 |            
    6.00 | 14624001 |      676 |      100 | 0.00e-00 | 1.31e-04 |   7.56 | 1.23e+01 |            
    6.50 | 83544736 |      651 |      100 | 0.00e-00 | 1.73e-05 |  18.84 | 4.27e+00 |            
    7.00 | 6.62e+08 |      660 |      100 | 0.00e-00 | 2.58e-06 |  33.75 | 2.01e+00 |            
    7.50 | 6.12e+09 |      661 |      100 | 0.00e-00 | 3.64e-07 |  45.15 | 1.33e+00 | 



==> data/BCH/127_113/BCH_N127_113_ML.txt <==
#    ML results : https://www.uni-kl.de/fileadmin/chaco/public/results_bch/BCH_N127_K113_ML.txt
# -------|----------|----------|----------|----------|-----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER  |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|-----------|--------|----------|
    0.00 |      102 |     1239 |      101 | 0.00e-00 | 1.000e+00 |   0.00 | 0.00e+00 |                       
    1.00 |      114 |     1066 |      101 | 0.00e-00 | 9.091e-01 |   0.00 | 0.00e+00 |                       
    2.00 |      221 |      895 |      101 | 0.00e-00 | 6.757e-01 |   0.00 | 0.00e+00 |                       
    3.00 |      839 |      873 |      101 | 0.00e-00 | 2.924e-01 |   0.00 | 0.00e+00 |             
    4.00 |     9346 |      813 |      102 | 0.00e-00 | 4.762e-02 |   0.01 | 0.00e+00 |                       
    5.00 |   296740 |      712 |      100 | 0.00e-00 | 2.190e-03 |   0.36 | 0.00e+00 |            
    6.00 |  1942798 |      706 |      102 | 0.00e-00 | 3.596e-05 |   2.87 | 0.00e+00 |            


==> data/BCH/127_113/BCH_N127_113_ORBGRAND.txt <==
#./GRAND --code_type BCH --dec_type ORBGRAND  -K 113 -N 127  -m 0 -M 7.5 -s 0.5 --SNR Eb 
# K=113 C=0 N=127 S=0 BCH 
# ORBGRAND Q:1.70e+38 | LW: 8128 | HW: 127 | Precomp: 32
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      104 |     1130 |      103 | 9.62e-02 | 9.90e-01 |   0.01 | 1.53e+04 |            
    0.50 |      122 |     1284 |      121 | 9.31e-02 | 9.92e-01 |   0.01 | 1.44e+04 |            
    1.00 |      126 |     1068 |      119 | 7.50e-02 | 9.44e-01 |   0.01 | 1.42e+04 |            
    1.50 |      224 |     1714 |      203 | 6.77e-02 | 9.06e-01 |   0.01 | 1.44e+04 |            
    2.00 |      272 |     1460 |      188 | 4.75e-02 | 6.91e-01 |   0.02 | 1.26e+04 |            
    2.50 |      228 |      918 |      127 | 3.56e-02 | 5.57e-01 |   0.03 | 8.11e+03 |            
    3.00 |      371 |      739 |      110 | 1.76e-02 | 2.96e-01 |   0.04 | 5.17e+03 |            
    3.50 |      667 |      761 |      119 | 1.01e-02 | 1.78e-01 |   0.07 | 2.91e+03 |            
    4.00 |     1927 |      757 |      125 | 3.48e-03 | 6.49e-02 |   0.22 | 1.12e+03 |            
    4.50 |     5943 |      633 |      111 | 9.43e-04 | 1.87e-02 |   0.72 | 3.46e+02 |            
    5.00 |    31230 |      761 |      136 | 2.16e-04 | 4.35e-03 |   2.44 | 9.30e+01 |            
    5.50 |   102882 |      549 |      103 | 4.72e-05 | 1.00e-03 |   6.20 | 2.65e+01 |            
    6.00 |   647627 |      556 |      105 | 7.60e-06 | 1.62e-04 |   9.72 | 7.74e+00 |            
    6.50 |  2800433 |      521 |      100 | 1.65e-06 | 3.57e-05 |  14.93 | 2.75e+00 |            
    7.00 | 17865134 |      490 |      100 | 2.43e-07 | 5.60e-06 |  21.74 | 1.50e+00 |            
    7.50 | 1.15e+08 |      498 |      100 | 3.83e-08 | 9.62e-07 |  35.46 | 1.17e+00 |
    8.00 | 1.15e+08 |      498 |      100 | 3.83e-08 | 1.03e-07 |  35.46 | 1.07e+00 |
    8.50 | 1.15e+08 |      498 |      100 | 3.83e-08 | 9.53e-09 |  35.46 | 1.07e+00 |

==> data/BCH/127_113/BCH_N127_113_ORBGRAND_LW_64_HW_6.txt <==
# ./GRAND --code_type BCH --dec_type ORBGRAND  -K 113 -N 127  -m 0 -M 7.5 -s 0.5 --max_bf 64 --max_w 6 --SNR Eb --lw true 
# K=113 C=0 N=127 S=0 BCH 
# ORBGRAND Q:1.70e+38 | LW: 64 | HW: 6 | Precomp: 32
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      196 |     2192 |      195 | 9.90e-02 | 9.95e-01 |   0.01 | 1.39e+04 |            
    0.50 |      186 |     1824 |      180 | 8.68e-02 | 9.68e-01 |   0.01 | 1.52e+04 |            
    1.00 |      113 |      975 |      103 | 7.64e-02 | 9.12e-01 |   0.01 | 1.28e+04 |            
    1.50 |      200 |     1484 |      183 | 6.57e-02 | 9.15e-01 |   0.01 | 1.37e+04 |            
    2.00 |      244 |     1389 |      180 | 5.04e-02 | 7.38e-01 |   0.01 | 1.17e+04 |            
    2.50 |      321 |     1225 |      168 | 3.38e-02 | 5.23e-01 |   0.02 | 9.00e+03 |            
    3.00 |      508 |     1130 |      164 | 1.97e-02 | 3.23e-01 |   0.03 | 5.82e+03 |            
    3.50 |     1203 |     1130 |      176 | 8.31e-03 | 1.46e-01 |   0.07 | 2.72e+03 |            
    4.00 |     3384 |     1315 |      216 | 3.44e-03 | 6.38e-02 |   0.19 | 1.05e+03 |            
    4.50 |     8621 |      934 |      159 | 9.59e-04 | 1.84e-02 |   0.52 | 3.83e+02 |            
    5.00 |    27464 |      712 |      127 | 2.29e-04 | 4.62e-03 |   2.14 | 9.64e+01 |            
    5.50 |   114881 |      614 |      117 | 4.73e-05 | 1.02e-03 |   5.59 | 2.60e+01 |            
    6.00 |   528813 |      532 |      102 | 8.90e-06 | 1.93e-04 |   8.75 | 7.54e+00 |            
    6.50 |  2551502 |      515 |      100 | 1.79e-06 | 3.92e-05 |  14.11 | 2.82e+00 |            
    7.00 | 18246136 |      482 |      100 | 2.34e-07 | 5.48e-06 |  23.67 | 1.50e+00 |            
    7.50 | 1.05e+08 |      500 |      100 | 4.23e-08 | 9.56e-07 |  35.95 | 1.17e+00 | 

==> data/BCH/127_113/BCH_N127_113_ORBGRAND_LW_96_HW_8.txt <==
# ./GRAND --code_type BCH --dec_type ORBGRAND  -K 113 -N 127  -m 0 -M 7.5 -s 0.5 --max_bf 96 --max_w 8 --SNR Eb --lw true 
# K=113 C=0 N=127 S=0 BCH 
# ORBGRAND Q:1.70e+38 | LW: 96 | HW: 8 | Precomp: 32
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      203 |     2271 |      202 | 9.90e-02 | 9.95e-01 |   0.01 | 1.49e+04 |            
    0.50 |      191 |     1944 |      188 | 9.01e-02 | 9.84e-01 |   0.01 | 1.58e+04 |            
    1.00 |      116 |     1007 |      108 | 7.68e-02 | 9.31e-01 |   0.01 | 1.41e+04 |            
    1.50 |      131 |      964 |      115 | 6.51e-02 | 8.78e-01 |   0.01 | 1.29e+04 |            
    2.00 |      169 |      992 |      133 | 5.19e-02 | 7.87e-01 |   0.02 | 1.11e+04 |            
    2.50 |      210 |      773 |      107 | 3.26e-02 | 5.10e-01 |   0.02 | 7.93e+03 |            
    3.00 |      348 |      738 |      106 | 1.88e-02 | 3.05e-01 |   0.04 | 4.95e+03 |            
    3.50 |      683 |      763 |      118 | 9.89e-03 | 1.73e-01 |   0.08 | 2.74e+03 |            
    4.00 |     1818 |      638 |      102 | 3.11e-03 | 5.61e-02 |   0.20 | 1.05e+03 |            
    4.50 |     5440 |      576 |      102 | 9.37e-04 | 1.88e-02 |   0.68 | 3.39e+02 |            
    5.00 |    26622 |      733 |      128 | 2.44e-04 | 4.81e-03 |   2.13 | 1.02e+02 |            
    5.50 |   114499 |      606 |      111 | 4.68e-05 | 9.69e-04 |   5.57 | 2.49e+01 |            
    6.00 |   639849 |      551 |      104 | 7.62e-06 | 1.63e-04 |   9.31 | 7.76e+00 |            
    6.50 |  2786743 |      521 |      100 | 1.65e-06 | 3.59e-05 |  14.92 | 2.75e+00 |            
    7.00 | 17898276 |      490 |      100 | 2.42e-07 | 5.59e-06 |  22.85 | 1.50e+00 |            
    7.50 | 1.15e+08 |      498 |      100 | 3.83e-08 | 8.70e-07 |  35.97 | 1.17e+00 | 
    8.00 | 1.15e+08 |      498 |      100 | 3.83e-08 | 1.03e-07 |  35.46 | 1.07e+00 |
    8.50 | 1.15e+08 |      498 |      100 | 3.83e-08 | 9.53e-09 |  35.46 | 1.07e+00 |

==> data/BCH/127_113/BCH_N127_113_OSD.txt <==
# /GRAND --code_type BCH --dec_type OSD  -K 113 -N 127  -m 0 -M 7.0 -s 0.5 --SNR Eb --max_bf 2      
# K=113 C=0 N=127 S=0 BCH 
# OSD_2
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      119 |     1290 |      117 | 9.59e-02 | 9.83e-01 |   0.00 | 6.44e+03 |            
    0.50 |      122 |     1264 |      122 | 9.17e-02 | 1.00e+00 |   0.00 | 6.44e+03 |            
    1.00 |      123 |     1068 |      117 | 7.68e-02 | 9.51e-01 |   0.00 | 6.44e+03 |            
    1.50 |      124 |      886 |      109 | 6.32e-02 | 8.79e-01 |   0.00 | 6.44e+03 |            
    2.00 |      148 |      837 |      115 | 5.00e-02 | 7.77e-01 |   0.00 | 6.44e+03 |            
    2.50 |      213 |      792 |      108 | 3.29e-02 | 5.07e-01 |   0.00 | 6.44e+03 |            
    3.00 |      358 |      741 |      107 | 1.83e-02 | 2.99e-01 |   0.00 | 6.44e+03 |            
    3.50 |      729 |      667 |      100 | 8.10e-03 | 1.37e-01 |   0.00 | 6.44e+03 |            
    4.00 |     2007 |      584 |      101 | 2.58e-03 | 5.03e-02 |   0.00 | 6.44e+03 |            
    4.50 |     7008 |      590 |      100 | 7.45e-04 | 1.43e-02 |   0.00 | 6.44e+03 |            
    5.00 |    40453 |      560 |      100 | 1.23e-04 | 2.47e-03 |   0.00 | 6.44e+03 |            
    5.50 |   306431 |      521 |      100 | 1.50e-05 | 3.26e-04 |   0.00 | 6.44e+03 |            
    6.00 |  2684615 |      511 |      100 | 1.68e-06 | 3.72e-05 |   0.00 | 6.44e+03 |  
    6.50 | 31776688 |      483 |      100 | 1.35e-07 | 3.15e-06 |   0.00 | 6.44e+03 | 

==> data/BCH/127_113/BCH_N127_113_SGRAND.txt <==
# ./GRAND --code_type BCH --dec_type SGRAND  -K 113 -N 127  -m 0 -M 8.0 -s 0.5 --max_q 1000000  --SNR Eb 
# K=113 C=0 N=127 S=0 BCH 
# SGRAND Q:1.00e+06 | BF: 127 | W: 127
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      217 |     2438 |      215 | 9.94e-02 | 9.91e-01 |   0.02 | 1.34e+04 |            
    0.50 |      270 |     2735 |      266 | 8.96e-02 | 9.85e-01 |   0.02 | 1.58e+04 |            
    1.00 |      278 |     2365 |      264 | 7.53e-02 | 9.50e-01 |   0.02 | 1.57e+04 |            
    1.50 |      181 |     1327 |      160 | 6.49e-02 | 8.84e-01 |   0.02 | 1.33e+04 |            
    2.00 |      190 |     1058 |      137 | 4.93e-02 | 7.21e-01 |   0.02 | 1.25e+04 |            
    2.50 |      513 |     1886 |      268 | 3.25e-02 | 5.22e-01 |   0.03 | 8.14e+03 |            
    3.00 |      401 |      876 |      130 | 1.93e-02 | 3.24e-01 |   0.04 | 5.75e+03 |            
    3.50 |      880 |      788 |      128 | 7.92e-03 | 1.45e-01 |   0.10 | 2.12e+03 |            
    4.00 |     3248 |      882 |      150 | 2.40e-03 | 4.62e-02 |   0.37 | 8.10e+02 |            
    4.50 |    11751 |      725 |      123 | 5.46e-04 | 1.05e-02 |   1.41 | 2.22e+02 |            
    5.00 |    62964 |      822 |      149 | 1.16e-04 | 2.37e-03 |   4.19 | 5.64e+01 |            
    5.50 |   405862 |      647 |      119 | 1.41e-05 | 2.93e-04 |  13.55 | 1.30e+01 |            
    6.00 |  2622855 |      522 |      102 | 1.76e-06 | 3.89e-05 |  20.37 | 3.92e+00 |            
    6.50 | 31817068 |      483 |      100 | 1.34e-07 | 3.14e-06 |  32.04 | 1.89e+00 |            
    7.00 | 4.21e+08 |      474 |      100 | 9.97e-09 | 2.38e-07 |  47.93 | 1.33e+00 |            
    7.50 | 6.78e+09 |      458 |      100 | 5.98e-10 | 1.48e-08 |  50.53 | 1.14e+00 |  

==> data/BCH/127_113/BCH_N127_113_template.txt <==
# K=106 C=0 N=127 S=0 BCH 
# LIST GRAND Template
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      102 |     1239 |      101 | 0.00e-00 | 0.00e-00 |   0.00 | 0.00e+00 |            
    0.50 |      109 |     1144 |      102 | 0.00e-00 | 0.00e-00 |   0.00 | 0.00e+00 |            
    1.00 |      114 |     1066 |      101 | 0.00e-00 | 0.00e-00 |   0.00 | 0.00e+00 |            
    1.50 |      132 |      928 |      101 | 0.00e-00 | 0.00e-00 |   0.00 | 0.00e+00 |            
    2.00 |      221 |      895 |      101 | 0.00e-00 | 0.00e-00 |   0.00 | 0.00e+00 |            
    2.50 |      406 |      914 |      102 | 0.00e-00 | 0.00e-00 |   0.00 | 0.00e+00 |            
    3.00 |      839 |      873 |      101 | 0.00e-00 | 0.00e-00 |   0.00 | 0.00e+00 |  
    3.50 |     2620 |      844 |      102 | 0.00e-00 | 0.00e-00 |   0.00 | 0.00e+00 |            
    4.00 |     9346 |      813 |      102 | 0.00e-00 | 0.00e-00 |   0.01 | 0.00e+00 |            
    4.50 |    60411 |      753 |      101 | 0.00e-00 | 0.00e-00 |   0.06 | 0.00e+00 |            
    5.00 |   296740 |      712 |      100 | 0.00e-00 | 0.00e-00 |   0.36 | 0.00e+00 |            
    5.50 |  1942798 |      706 |      102 | 0.00e-00 | 0.00e-00 |   2.87 | 0.00e+00 |            
    6.00 | 14624001 |      676 |      100 | 0.00e-00 | 0.00e-00 |   7.56 | 0.00e+00 |            
    6.50 | 83544736 |      651 |      100 | 0.00e-00 | 0.00e-00 |  18.84 | 0.00e+00 |            
    7.00 | 6.62e+08 |      660 |      100 | 0.00e-00 | 0.00e-00 |  33.75 | 0.00e+00 |            
    7.50 | 6.12e+09 |      661 |      100 | 0.00e-00 | 0.00e-00 |  45.15 | 0.00e+00 |           



==> data/BCH/127_113/FER_ListGrand_10.txt <==
# # LW = 64, HW = 6
0       1 Complesity 33045.6
0.5       0.969697 Complesity 27000.6
1       0.976191 Complesity 33306.1
1.5       0.890504 Complesity 30543.7
2       0.754588 Complesity 21133.4
2.5       0.541784 Complesity 20095.1
3       0.342957 Complesity 13313.8
3.5       0.173438 Complesity 6550.26
4       0.0567434 Complesity 2523.54
4.5       0.014789 Complesity 854.482
5       0.00303765 Complesity 231.844
5.5       0.00048114 Complesity 62.3146
6       7.29998e-05 Complesity 18.5327
6.5       1.14748e-05 Complesity 6.33965
7       1.46916e-06 Complesity 2.73399
7.5       1.46367e-07 Complesity 1.56234


==> data/BCH/127_113/FER_ListGrand_15.txt <==
# # LW = 64, HW = 6
0       0.992064 Complesity 36595.8
0.5       0.992064 Complesity 39488
1       0.970324 Complesity 39579.9
1.5       0.911522 Complesity 32527.9
2       0.720573 Complesity 35921.3
2.5       0.535051 Complesity 23642
3       0.357331 Complesity 16065.5
3.5       0.135534 Complesity 8425.38
4       0.0550507 Complesity 3305.88
4.5       0.013639 Complesity 1192.82
5       0.00311256 Complesity 363.927
5.5       0.000450751 Complesity 94.8471
6       7.3628e-05 Complesity 27.8884
6.5       9.14933e-06 Complesity 9.3798
7       9.06514e-07 Complesity 3.69295
7.5       8.87029e-08 Complesity 1.85448


==> data/BCH/127_113/FER_ListGrand_20.txt <==
# LW = 64, HW = 6
0       0.992064 Complesity 45281.8
0.5       0.976912 Complesity 40403.2
1       0.946609 Complesity 44277.1
1.5       0.873146 Complesity 46758.4
2       0.781323 Complesity 40489
2.5       0.489362 Complesity 25894.4
3       0.298847 Complesity 19168.9
3.5       0.140555 Complesity 9331.63
4       0.052588 Complesity 4291.84
4.5       0.0136026 Complesity 1586.76
5       0.00304571 Complesity 460.887
5.5       0.000430056 Complesity 133.723
6       5.52935e-05 Complesity 40.4247
6.5       6.88143e-06 Complesity 13.1885
7       8.07544e-07 Complesity 4.89116
7.5       6.47306e-08 Complesity 2.21551


==> data/BCH/127_113/FER_ListGrand_30.txt <==
# LW = 96, HW = 8
0       1 Complesity 199687
0.5       0.984127 Complesity 204578
1       0.961039 Complesity 170398
1.5       0.889328 Complesity 157884
2       0.729197 Complesity 126354
2.5       0.518814 Complesity 112628
3       0.285361 Complesity 58353.4
3.5       0.134025 Complesity 33352
4       0.0514103 Complesity 14449
4.5       0.0120047 Complesity 3972.91
5       0.00262216 Complesity 1133.34
5.5       0.000358892 Complesity 306.608
6       4.25261e-05 Complesity 85.4038
6.5       4.8282e-06 Complesity 25.592
7       4.01967e-07 Complesity 8.47135
7.5       3.22724e-08 Complesity 3.20019


==> data/BCH/127_113/FER_ListGrand_5.txt <==
# LW = 64, HW = 6
0       1 Complesity 30997.5
0.5       0.976191 Complesity 23723.9
1       0.945888 Complesity 24580.6
1.5       0.905029 Complesity 18858.6
2       0.778499 Complesity 21342
2.5       0.584154 Complesity 13782
3       0.402123 Complesity 9874.28
3.5       0.167768 Complesity 4833.29
4       0.0614754 Complesity 1793.13
4.5       0.0176528 Complesity 615.09
5       0.00356012 Complesity 168.527
5.5       0.000640457 Complesity 42.1307
6       0.000131957 Complesity 12.3857
6.5       1.72972e-05 Complesity 4.2698
7       2.58808e-06 Complesity 2.01573
7.5       3.64615e-07 Complesity 1.33655


==> data/BCH/127_113/FER_ListGrand_96_8_AvgListSize_5_5dB.txt <==
  param 		Eb/N0		FER 	Complexity ListSize
  0             5.5       0.00099903  29.2108  2
  1             5.5       0.000877411  29.4169  2
  2             5.5       0.00083446  31.6333  2.16687
  3             5.5       0.000707587  35.0194  2.144
  4             5.5       0.000690538  39.7018  2.14164
  5             5.5       0.00073683  44.962  2.18611
  6             5.5       0.000699958  46.7698  2.11829
  7             5.5       0.000673253  50.4388  2.30769
  8             5.5       0.000663207  56.1766  2.26474
  9             5.5       0.000536992  60.7418  2.37894
  10             5.5       0.000493897  67.0519  2.43252
  11             5.5       0.000487921  74.4385  2.392
  12             5.5       0.000472913  81.8802  2.4823
  13             5.5       0.000488695  82.0044  2.42559
  14             5.5       0.000542215  96.1355  2.48535
  15             5.5       0.000539966  102.774  2.61954
  16             5.5       0.00041369  112.713  2.54759
  17             5.5       0.000440132  123.036  2.70928
  18             5.5       0.00046995  127.664  2.54934
  19             5.5       0.000454947  145.718  2.7701
  20             5.5       0.000421207  157.296  2.71888
  21             5.5       0.00041074  169.239  2.71447
  22             5.5       0.000420265  178.483  2.80193
  23             5.5       0.00038896  177.588  2.67205
  24             5.5       0.000347029  203.729  2.88635
  25             5.5       0.000369743  213.039  2.795
  26             5.5       0.00038307  239.478  2.93097
  27             5.5       0.000361843  253.683  2.91893
  28             5.5       0.000417415  279.662  3.0715
  29             5.5       0.000375472  296.349  3.03521
  30             5.5       0.000359373  334.276  3.19495
  31             5.5       0.000325114  322.788  3.02797
  32             5.5       0.000323252  356.336  3.12637
  33             5.5       0.000294886  383.892  3.1838
  34             5.5       0.000388164  414.862  3.24598
  35             5.5       0.000380532  433.358  3.22471
  36             5.5       0.000358565  494.335  3.49929
  37             5.5       0.000306473  495.485  3.36633
  38             5.5       0.000383075  541.793  3.47196
  39             5.5       0.000390059  583.857  3.58326
  40             5.5       0.000394598  609.962  3.63341
  41             5.5       0.000392324  661.541  3.68781
  42             5.5       0.000308189  658.326  3.56806
  43             5.5       0.000322921  753.059  3.99327
  44             5.5       0.000440415  760.514  3.78762
  45             5.5       0.000365664  779.783  3.78088
  46             5.5       0.000359347  825.092  3.90243
  47             5.5       0.000320634  888.556  4.02974
  48             5.5       0.000316839  877.308  3.80513
  49             5.5       0.000314107  885.063  3.705
  50             5.5       0.000343438  996.336  4.00802
  51             5.5       0.000372349  977.594  3.82698
  52             5.5       0.000389013  1046.45  3.95916
  53             5.5       0.000445622  1093.83  4.05956
  54             5.5       0.000316667  1086.36  3.94252
  55             5.5       0.000350155  1173.58  3.99667
  56             5.5       0.000343235  1186.41  3.99546
  57             5.5       0.000348978  1223.03  3.98052
  58             5.5       0.00036686  1267.42  4.03205
  59             5.5       0.000398757  1255.56  3.88757
  60             5.5       0.000305336  1316.6  4.02775
  61             5.5       0.000342978  1356.62  3.99916
  62             5.5       0.000397777  1365.15  3.94609
  63             5.5       0.000359997  1399.51  3.96839
  64             5.5       0.00034265  1481.67  4.08074
  65             5.5       0.000384455  1561.73  4.16931
  66             5.5       0.000405677  1617.19  4.20442
  67             5.5       0.000321212  1535.04  3.956
  68             5.5       0.000401155  1596.02  3.95967
  69             5.5       0.00032947  1646.85  4.08362
  70             5.5       0.000375394  1690.64  4.12873
  71             5.5       0.000377001  1789.29  4.10632
  72             5.5       0.000347721  1735.8  4.02084
  73             5.5       0.00035964  1784.97  4.03149
  74             5.5       0.000383208  1759.48  3.95173
  75             5.5       0.000377033  1838.72  3.98825
  76             5.5       0.000367555  1821.02  3.89069
  77             5.5       0.000289149  1814.68  3.85364
  78             5.5       0.000398472  1814.03  3.74606
  79             5.5       0.000377294  1824.2  3.77237
  80             5.5       0.000394431  1835.61  3.68661
  81             5.5       0.000347046  1797.35  3.55361
  82             5.5       0.00034991  1771.71  3.51685
  83             5.5       0.000312964  1789.99  3.51065
  84             5.5       0.000373108  1781.91  3.40248
  85             5.5       0.00039082  1772.15  3.37508
  86             5.5       0.000508566  1735.9  3.24869
  87             5.5       0.000373939  1738.85  3.21806
  88             5.5       0.000409067  1757.52  3.28379
  89             5.5       0.000382859  1744.75  3.21964
  90             5.5       0.000401086  1759.27  3.22597
  91             5.5       0.000364909  1752.47  3.22026
  92             5.5       0.000332607  1766.34  3.23203
  93             5.5       0.000365539  1726.87  3.21053
  94             5.5       0.000374113  1751.28  3.18121
  95             5.5       0.00035568  1752.62  3.22509
  96             5.5       0.000345777  1768.38  3.22017


==> data/BCH/127_113/FER_ListGrand_96_8_AvgListSize_5dB.txt <==
 param Eb/N0	FER 	Complexity ListSize
  0 5       0.00436281  99.8396  2
  1 5       0.00503024  125.286  2.09881
  2 5       0.0039506  126.825  2.12774
  3 5       0.0038292  128.408  2.125
  4 5       0.00411219  152.634  2.16375
  5 5       0.00366219  145.173  2.15065
  6 5       0.00304354  167.659  2.21929
  7 5       0.00419235  199.687  2.2817
  8 5       0.00350682  201.95  2.33051
  9 5       0.00324311  217.867  2.36764
  10 5       0.00364896  252.811  2.48927
  11 5       0.00270766  238.932  2.45335
  12 5       0.00303922  277.361  2.45555
  13 5       0.0029963  316.923  2.62631
  14 5       0.00264895  340.249  2.56588
  15 5       0.00295167  377.837  2.63114
  16 5       0.00275552  392.03  2.81745
  17 5       0.00263379  425.373  2.79211
  18 5       0.00263943  458.004  2.81617
  19 5       0.00263735  497.229  2.87194
  20 5       0.00239407  531.916  2.88514
  21 5       0.00304342  567.923  2.82756
  22 5       0.00273195  681.398  3.16915
  23 5       0.00277897  726.056  3.23251
  24 5       0.00262992  778.18  3.25555
  25 5       0.00219079  793.709  3.19373
  26 5       0.00249172  907.804  3.4474
  27 5       0.00234366  908.359  3.30568
  28 5       0.00265397  1093.07  3.73648
  29 5       0.00266951  1016.42  3.32317
  30 5       0.0021057  1080.55  3.42173
  31 5       0.00294757  1286.03  3.83623
  32 5       0.0024191  1394.59  3.71548
  33 5       0.00266829  1441.84  3.69913
  34 5       0.00259158  1432.82  3.69279
  35 5       0.00209224  1507.53  3.77224
  36 5       0.00236898  1637.15  3.85834
  37 5       0.00227041  1751.21  3.86949
  38 5       0.00278651  2066.56  4.28039
  39 5       0.0023325  2080.48  4.28592
  40 5       0.00232432  2208.16  4.25506
  41 5       0.00206395  2546.98  4.77134
  42 5       0.0025142  2548.4  4.70038
  43 5       0.00271118  2649.16  4.6731
  44 5       0.00270042  3044.17  5.02927
  45 5       0.00273533  2848.13  4.70073
  46 5       0.00259306  3485.97  5.37705
  47 5       0.00259152  3179.18  4.97841
  48 5       0.00217543  3614.52  5.22384
  49 5       0.00235803  3912.71  5.53699
  50 5       0.00251385  3763.54  5.30851
  51 5       0.00223346  3709.29  5.0579
  52 5       0.00280843  4243.99  5.62361
  53 5       0.0029326  3896.97  4.96218
  54 5       0.00307091  3998.49  4.89003
  55 5       0.00221716  4109.39  5.0022
  56 5       0.00293507  4666.39  5.44664
  57 5       0.00258675  4521.63  5.26696
  58 5       0.00260131  4524.72  5.18704
  59 5       0.00251272  4228.25  4.79289
  60 5       0.00285819  4670.61  5.1173
  61 5       0.00240685  4671.45  5.07086
  62 5       0.00275245  4752.58  5.13701
  63 5       0.0025477  4933.11  5.16254
  64 5       0.00264537  4732.06  4.78986
  65 5       0.00230124  5100.86  5.13086
  66 5       0.00263477  4960.06  4.92418
  67 5       0.00242677  5084.53  4.90083
  68 5       0.00242836  5207.21  4.93174
  69 5       0.0024057  5275.01  4.93697
  70 5       0.00296557  5418.42  4.97449
  71 5       0.00241506  5121.23  4.73177
  72 5       0.0026284  5361.3  4.81461
  73 5       0.00248364  5161.77  4.59151
  74 5       0.0024079  4995.49  4.38236
  75 5       0.00252508  5100.69  4.36424
  76 5       0.00217122  5150.07  4.39343
  77 5       0.00259847  4986.46  4.24484
  78 5       0.00288842  5053.74  4.28362
  79 5       0.00243031  5048.83  4.14605
  80 5       0.00262163  4820.61  4.01301
  81 5       0.00221833  4720.15  3.84499
  82 5       0.00262223  4725.28  3.81879
  83 5       0.00240183  4525  3.6832
  84 5       0.00229069  4780.47  3.75608
  85 5       0.00276262  4697.28  3.66042
  86 5       0.00281117  4450.08  3.56906
  87 5       0.00247538  4546.55  3.55582
  88 5       0.0029772  4608.75  3.57209
  89 5       0.00243745  4562.65  3.5458
  90 5       0.00216375  4415.84  3.54478
  91 5       0.00236279  4650.26  3.58414
  92 5       0.00241548  4458.27  3.54545
  93 5       0.00257062  4468.78  3.51289
  94 5       0.00251672  4601.52  3.5393
  95 5       0.0027317  4519.43  3.53082
  96 5       0.00246492  4446.31  3.50563


==> data/BCH/127_113/FER_ListGrand_96_8_AvgListSize_6_5dB.txt <==
 param Eb/N0	FER 	Complexity ListSize
  0 6.5       3.14727e-05  2.86957  2.02381
  1 6.5       3.26219e-05  3.26608  2.09418
  2 6.5       2.66757e-05  3.65093  2.05701
  3 6.5       2.24586e-05  4.00385  2.11466
  4 6.5       2.12488e-05  4.55857  2.10751
  5 6.5       1.65792e-05  4.9541  2.10286
  6 6.5       1.65964e-05  5.53831  2.20145
  7 6.5       1.33331e-05  6.06607  2.19996
  8 6.5       1.41201e-05  6.75361  2.32981
  9 6.5       1.35577e-05  7.25735  2.24595
  10 6.5       1.16936e-05  7.95553  2.26524
  11 6.5       1.29989e-05  8.60715  2.33371
  12 6.5       1.06439e-05  9.43528  2.38016
  13 6.5       8.62289e-06  10.1315  2.37044
  14 6.5       7.84968e-06  10.9125  2.41623
  15 6.5       9.64623e-06  11.874  2.49643
  16 6.5       6.92892e-06  12.7615  2.51107
  17 6.5       8.08349e-06  13.8263  2.58696
  18 6.5       6.7234e-06  14.6259  2.50951
  19 6.5       6.90808e-06  15.5294  2.48919
  20 6.5       6.2708e-06  16.6803  2.55364
  21 6.5       7.17991e-06  17.7846  2.51514
  22 6.5       5.50216e-06  18.9994  2.57017
  23 6.5       5.26373e-06  20.0855  2.53483
  24 6.5       5.26096e-06  21.4893  2.61375
  25 6.5       5.33392e-06  22.5851  2.49873
  26 6.5       4.47548e-06  24.3198  2.62904
  27 6.5       4.84078e-06  25.8342  2.61723
  28 6.5       5.10052e-06  26.9078  2.55305
  29 6.5       5.39957e-06  28.6514  2.58138
  30 6.5       5.14612e-06  30.6669  2.69682
  31 6.5       4.26082e-06  32.0171  2.61999
  32 6.5       4.95139e-06  34.1686  2.72241
  33 6.5       4.46773e-06  35.6586  2.65537
  34 6.5       3.57441e-06  37.7822  2.69764
  35 6.5       4.90467e-06  39.5714  2.70654
  36 6.5       4.04972e-06  41.4315  2.68633
  37 6.5       4.7439e-06  43.3312  2.66192
  38 6.5       5.07277e-06  45.9585  2.73631
  39 6.5       4.61795e-06  48.0059  2.73421
  40 6.5       4.05886e-06  50.2488  2.75464
  41 6.5       4.6005e-06  53.3229  2.81303
  42 6.5       3.71428e-06  55.2195  2.77141
  43 6.5       4.2864e-06  57.7399  2.79348
  44 6.5       3.3475e-06  60.6823  2.81688
  45 6.5       3.38403e-06  63.4273  2.84447
  46 6.5       3.55631e-06  65.4218  2.80786
  47 6.5       3.63413e-06  68.2004  2.82163
  48 6.5       4.52311e-06  70.4786  2.79283
  49 6.5       3.50902e-06  74.2627  2.85784
  50 6.5       3.36657e-06  76.2773  2.82259
  51 6.5       4.13201e-06  78.2346  2.76303
  52 6.5       3.97261e-06  81.4264  2.78555
  53 6.5       4.22139e-06  84.7299  2.81766
  54 6.5       4.02033e-06  86.2279  2.75611
  55 6.5       3.82499e-06  90.2611  2.77991
  56 6.5       3.87472e-06  93.2507  2.78473
  57 6.5       3.66527e-06  95.9995  2.78368
  58 6.5       4.00518e-06  98.8442  2.76702
  59 6.5       3.58092e-06  101.948  2.77978
  60 6.5       3.66467e-06  105.441  2.79279
  61 6.5       4.02967e-06  108.197  2.78594
  62 6.5       3.77876e-06  112.298  2.81408
  63 6.5       3.98971e-06  115.749  2.81079
  64 6.5       3.36689e-06  118.826  2.8229
  65 6.5       3.7474e-06  122.398  2.82156
  66 6.5       4.06815e-06  125.465  2.81773
  67 6.5       3.67186e-06  130.144  2.87047
  68 6.5       3.82329e-06  134.015  2.88399
  69 6.5       3.50045e-06  138.579  2.91356
  70 6.5       3.80196e-06  141.884  2.91154
  71 6.5       4.40429e-06  146.568  2.93521
  72 6.5       4.92573e-06  150.908  2.95065
  73 6.5       3.61079e-06  154.83  2.98305
  74 6.5       4.31296e-06  158.957  3.00014


==> data/BCH/127_113/FER_ListGrand_96_8_AvgListSize_6dB.txt <==
param Eb/N0	FER 	Complexity ListSize 
 0 6       0.000196127  7.8938  2
  1 6       0.000164136  9.4087  2.02083
  2 6       0.000187361  10.3288  2.07292
  3 6       0.000137791  10.7832  2.05866
  4 6       0.000123005  12.5868  2.16751
  5 6       0.00013906  13.0253  2.17332
  6 6       0.00012339  14.8778  2.20108
  7 6       9.48519e-05  15.7862  2.25843
  8 6       9.90733e-05  17.2815  2.22866
  9 6       8.52499e-05  19.6578  2.4094
  10 6       8.90581e-05  21.1647  2.30508
  11 6       7.90107e-05  22.5999  2.40465
  12 6       7.68406e-05  24.7375  2.37138
  13 6       8.77692e-05  27.5205  2.43725
  14 6       6.9966e-05  29.7486  2.43884
  15 6       7.10907e-05  31.5529  2.4636
  16 6       6.51018e-05  34.1491  2.51557
  17 6       6.44021e-05  36.1877  2.44077
  18 6       5.22768e-05  39.8524  2.55799
  19 6       5.19833e-05  41.9544  2.48252
  20 6       5.09243e-05  46.1354  2.58021
  21 6       5.61938e-05  50.0664  2.61622
  22 6       4.75904e-05  53.632  2.58626
  23 6       6.33233e-05  58.1715  2.63308
  24 6       4.70907e-05  62.2885  2.72034
  25 6       4.82401e-05  65.6771  2.62598
  26 6       5.03085e-05  71.5587  2.72197
  27 6       5.29705e-05  74.3644  2.66126
  28 6       3.76178e-05  80.6  2.70969
  29 6       4.8068e-05  84.5574  2.6967
  30 6       4.48608e-05  90.1301  2.69852
  31 6       5.01533e-05  97.6175  2.82756
  32 6       4.09449e-05  102.155  2.78997
  33 6       4.25656e-05  109.303  2.8124
  34 6       4.39701e-05  116.803  2.88821
  35 6       5.73094e-05  125.941  2.92239
  36 6       4.12836e-05  133.041  3.00847
  37 6       3.73796e-05  139.634  2.99827
  38 6       4.32007e-05  143.668  2.89732
  39 6       4.88607e-05  156.049  2.98829
  40 6       4.19814e-05  164.94  3.0807
  41 6       3.84362e-05  177.137  3.14779
  42 6       3.9306e-05  179.093  3.0232
  43 6       3.57836e-05  196.065  3.18014
  44 6       4.7874e-05  198.113  3.07582
  45 6       3.97698e-05  210.552  3.12351
  46 6       4.48593e-05  223.553  3.19022
  47 6       3.97823e-05  230.179  3.1469
  48 6       4.36478e-05  239.021  3.14695
  49 6       4.81941e-05  255.581  3.24583
  50 6       4.26473e-05  260.56  3.19982
  51 6       4.43237e-05  270.254  3.23694
  52 6       4.52096e-05  280.348  3.19861
  53 6       4.024e-05  288.893  3.20618
  54 6       4.40264e-05  296.114  3.16936
  55 6       3.86706e-05  310.976  3.22346
  56 6       4.09473e-05  317.994  3.18559
  57 6       4.21528e-05  333.636  3.26557
  58 6       3.96909e-05  335.353  3.1637
  59 6       4.66564e-05  358.648  3.26708
  60 6       4.03602e-05  366.266  3.27998
  61 6       3.90295e-05  373.872  3.25181
  62 6       3.9329e-05  383.314  3.22161
  63 6       4.37989e-05  393.737  3.23746
  64 6       3.72797e-05  411.724  3.28982
  65 6       4.71108e-05  430.636  3.35099
  66 6       4.3317e-05  433.66  3.28211
  67 6       4.18184e-05  458.214  3.3841
  68 6       3.91121e-05  464.481  3.38731
  69 6       4.00276e-05  474.52  3.3501
  70 6       4.78268e-05  486.188  3.38841
  71 6       5.04126e-05  508.747  3.41411
  72 6       4.67262e-05  514.783  3.4094
  73 6       4.45661e-05  539.779  3.49099
  74 6       4.51455e-05  535.71  3.39429
  75 6       4.88567e-05  551.708  3.44202
  76 6       3.97077e-05  563.327  3.44425
  77 6       5.32359e-05  577.584  3.43377
  78 6       4.18189e-05  582.357  3.38159
  79 6       4.33994e-05  590.992  3.39988
  80 6       4.80854e-05  596.794  3.34317
  81 6       4.11172e-05  593.345  3.26915
  82 6       4.7473e-05  603.004  3.25371
  83 6       4.62451e-05  605.427  3.2282
  84 6       3.79462e-05  608.659  3.1806
  85 6       4.08388e-05  606.08  3.14301
  86 6       4.77274e-05  593.679  3.00638
  87 6       5.54909e-05  601.672  3.0277
  88 6       4.02512e-05  611.165  3.0029
  89 6       4.23537e-05  616.082  3.00705


==> data/BCH/127_113/FER_ListGrand_LW96_HW8_25_SubOptimalRatio.txt <==
Eb/N0   FER    		COMP   					Sub_Opt  					Sub_Freq
0       1          154268          			15  					0.15
0.5       0.992064          151856          11.65  					
1       0.9393          116943          	15  					
1.5       0.801662          91284.2          15.85  					
2       0.732421          101316          	27.5  					
2.5       0.550852          84039.8          29.15  					
3       0.346067          51287.9          	30  					
3.5       0.156469          23774.9          38.35  					
4       0.0534337          8926.44          48.35  					
4.5       0.0138853          3078.18          77.5  					0.010761108
5       0.00258606          836.639          125  					0.003232575
5.5       0.000470573          207.914       190.8  					0.000897853
6       5.45278e-05          63.245          326.5  					0.000178033
6.5       5.04691e-06          19.1814          664  					0.000033511
7       5.6612e-07          6.53991          1000.8  					0.000005661
7.5       4.82037e-08          2.66919          1659.15  					0.000000814


==> data/BCH/127_113/FER_ListGrand_findParameter_127_113_ILW.txt <==
########### at        6.0 dB, 127_113_ILW         
Param    SNR     	FER		 			Comp 
  10        6       0.000111167          9.42654         
  20        6       0.000138877          13.277         
  30        6       0.000106036          17.2126         
  40        6       0.000109607          21.0405         
  50        6       0.000107004          24.8932         
  60        6       9.23899e-05          28.7409         
  70        6       0.00010483          32.8968         
  80        6       0.000111059          36.6067         
  90        6       0.000106984          40.5224         
  100        6       0.000120915          44.3468         
  110        6       0.000101544          48.3015         
  120        6       9.35172e-05          52.2277         
  130        6       9.76564e-05          56.3183         
  140        6       0.00011403           60.2985         
  150        6       9.16121e-05          64.0628         
  160        6       9.34346e-05          68.0317         
  170        6       8.76018e-05          71.7505         
  180        6       0.000108156          75.8341         
  190        6       9.77562e-05          79.6569         
  200        6       0.000126659          83.4768         
  210        6       9.71321e-05          87.1837         
  220        6       0.000136486          91.3254         
  230        6       0.000108812          95.2077         
  240        6       0.000119852          99.219         
  250        6       8.81162e-05          103.388         
  260        6       0.000119371          107.044         
  270        6       9.86455e-05          110.813         
  280        6       8.44844e-05          114.602         
  290        6       7.12281e-05          118.327         
  300        6       0.000100614          122.721         
  310        6       8.15665e-05          126.364         
  320        6       9.46003e-05          130.489         
  330        6       7.27659e-05          134.434         
  340        6       8.25064e-05          138.002         
  350        6       0.000103919          142.122         
  360        6       9.81323e-05          146.133         
  370        6       0.000117101          150.455         
  380        6       0.00010094          153.837         
  390        6       7.81754e-05          157.682         
  400        6       9.07128e-05          161.396         
  410        6       0.000116436          165.264         
  420        6       7.8291e-05          169.699         
  430        6       0.000113277          173.772         
  440        6       8.20947e-05          177.514         
  450        6       8.87186e-05          181.182         
  460        6       9.69804e-05          184.966         
  470        6       8.90822e-05          189.215         
  480        6       0.000101665          192.69         
  490        6       9.21856e-05          196.455         
  500        6        6.52451e-05          200.987         
  510        6       7.8105e-05          204.556         
  520        6       0.0001006          208.601         
  530        6       9.00703e-05          213.12         
  540        6       0.000103087          216.321         
  550        6       9.01642e-05          220.652         
  560        6       8.14726e-05          224.392         
  570        6       7.31487e-05          228.493         
  580        6       9.209e-05          232.533         
  590        6       0.000101413          236.021         
  600        6       8.56842e-05          239.334         
  610        6       7.76526e-05          243.73         
  620        6       8.79036e-05          247.729         
  630        6       9.01341e-05          252.404         
  640        6       7.52866e-05          255.839         
  650        6       8.27758e-05          259.549         
  660        6       8.82676e-05          263.61         
  670        6       8.63312e-05          267.06         
  680        6       9.67622e-05          271.586         
  690        6       7.48131e-05          275.942         
  700        6       9.39812e-05          278.459         
  710        6       7.88931e-05          282.971         
  720        6       7.34052e-05          287.051         
  730        6       9.43588e-05          291.372         
  740        6       0.000111047          295.054         
  750        6       8.63172e-05          299.044         
  760        6       7.2079e-05          303.409         
  770        6       7.76934e-05          306.919         
  780        6       9.63297e-05          311.205         
  790        6       7.45464e-05          315.366         
  800        6       6.87478e-05          318.531         
  810        6       9.3472e-05          322.904         
  820        6       7.11043e-05          326.776         
  830        6       6.74463e-05          330.232         
  840        6       6.84833e-05          334.295         
  850        6       7.43376e-05          338.151         
  860        6       8.1989e-05          341.211         
  870        6       9.33568e-05          346.118         
  880        6       0.000101824          351.118         
  890        6       7.83549e-05          354.647         
  900        6       8.35248e-05          357.476         
  910        6       8.89062e-05          361.628         
  920        6       7.10663e-05          366.203         
  930        6       7.01694e-05          368.754         
  940        6       7.34678e-05          373.137         
  950        6       8.95128e-05          378.377         
  960        6       7.68749e-05          381.586         
  970        6       7.53178e-05          386.006         
  980        6       8.96313e-05          389.856         
  990        6       9.4762e-05          393.857         
  1000        6       7.59869e-05          397.479         
  1010        6       9.37002e-05          400.695         


==> data/BCH/127_113/FER_ListGrand_findParameter_127_113_ILW_10_5.txt <==
########### at        6.0 dB, 127_113_ILW  with Qmax 10^5  with Confine HW    
Param    SNR     	FER		 			Comp 
  50 6       0.000115185  11.812 
  100 6       8.12014e-05  15.7106 
  150 6       8.82965e-05  19.3345 
  200 6       0.000103577  22.6835 
  250 6       8.67982e-05  25.7315 
  300 6       9.96995e-05  28.0599 
  350 6       8.74189e-05  30.8114 
  400 6       9.90905e-05  33.552 
  450 6       0.000114368  35.5343 
  500 6       9.71228e-05  37.8883 
  550 6       0.000111555  40.4034 
  600 6       0.00011995  42.2035 
  650 6       8.54781e-05  43.9209 
  700 6       0.000105574  46.3346 
  750 6       0.000129074  47.7613 
  800 6       8.02757e-05  49.8312 
  850 6       9.64407e-05  51.6866 
  900 6       7.66281e-05  53.5526 
  950 6       8.81293e-05  55.3799 
  1000 6       9.66235e-05  56.4949 
  1050 6       9.69472e-05  58.7115 
  1100 6       9.50394e-05  60.1455 
  1150 6       9.85685e-05  61.7066 
  1200 6       9.19566e-05  63.4119 
  1250 6       0.000103765  64.363 
  1300 6       9.22059e-05  66.6079 
  1350 6       8.05688e-05  68.0222 
  1400 6       8.18275e-05  69.3671 
  1450 6       8.81463e-05  70.6501 
  1500 6       9.43709e-05  72.2217 
  1550 6       0.000130505  73.7818 
  1600 6       9.03092e-05  74.7751 
  1650 6       8.20673e-05  76.445 
  1700 6       9.28227e-05  77.8538 
  1750 6       7.34259e-05  79.1652 
  1800 6       7.60764e-05  80.3278 
  1850 6       7.99214e-05  81.7806 
  1900 6       7.65316e-05  83.0144 
  1950 6       0.000109159  84.5833 
  2000 6       8.869e-05  85.853 
  2050 6       0.000101364  87.1077 
  2100 6       8.64034e-05  88.1899 
  2150 6       0.000102317  89.8923 
  2200 6       9.50411e-05  90.6622 
  2250 6       8.2228e-05  91.8394 
  2300 6       0.0001151  92.7237 
  2350 6       8.17877e-05  94.3176 
  2400 6       7.8239e-05  95.9804 
  2450 6       8.06571e-05  96.5965 
  2500 6       9.59383e-05  98.6795 
  2550 6       9.35272e-05  99.5796 
  2600 6       8.96521e-05  100.39 
  2650 6       9.74877e-05  101.787 
  2700 6       7.38527e-05  101.756 
  2750 6       9.7532e-05  104.157 
  2800 6       9.31566e-05  105.341 
  2850 6       8.16416e-05  105.56 
  2900 6       7.69772e-05  107.656 
  2950 6       0.000101282  108.15 
  3000 6       9.68601e-05  109.258 
  3050 6       0.000107858  110.391 
  3100 6       0.000108101  111.09 
  3150 6       7.865e-05  111.684 
  3200 6       9.83493e-05  113.106 
  3250 6       0.000100697  113.248 
  3300 6       8.57446e-05  114.733 
  3350 6       0.000145022  114.76 
  3400 6       0.000104616  116.534 
  3450 6       9.30685e-05  117.438 
  3500 6       9.01293e-05  118.132 
  3550 6       7.80827e-05  119.765 
  3600 6       7.05329e-05  120.868 
  3650 6       0.000117225  121.285 
  3700 6       7.30932e-05  122.011 
  3750 6       8.27051e-05  122.777 
  3800 6       8.36188e-05  124.253 
  3850 6       9.55007e-05  124.598 
  3900 6       8.50926e-05  124.995 
  3950 6       8.68e-05  126.841 
  4000 6       7.03187e-05  127.443 
  4050 6       8.5826e-05  128.295 
  4100 6       9.24375e-05  129.576 
  4150 6       8.00955e-05  130.186 
  4200 6       9.54022e-05  131.035 
  4250 6       7.44985e-05  131.756 
  4300 6       9.39508e-05  132.371 
  4350 6       0.000122488  133.766 
  4400 6       8.46529e-05  134.503 
  4450 6       9.05455e-05  134.653 
  4500 6       8.0657e-05  135.668 
  4550 6       8.34809e-05  136.87 
  4600 6       9.01331e-05  137.743 
  4650 6       8.23919e-05  137.798 
  4700 6       7.26018e-05  139.849 
  4750 6       8.47026e-05  139.983 
  4800 6       0.000101751  142.013 
  4850 6       9.82047e-05  141.844 
  4900 6       8.21918e-05  142.31 
  4950 6       7.5437e-05  143.566 
  5000 6       0.000102524  143.679 


==> data/BCH/127_113/FER_ListGrand_findParameter_127_113_ILW_10_5_old.txt <==
########### at        6.0 dB, 127_113_ILW  with Qmax 10^5        
Param    SNR     	FER		 			Comp 
  50 6       9.50702e-05  25.2997 
  100 6       0.000105698  44.7163 
  150 6       7.91663e-05  63.887 
  200 6       6.94953e-05  83.4394 
  250 6       7.47146e-05  103.123 
  300 6       7.07848e-05  122.942 
  350 6       9.36464e-05  142.647 
  400 6       6.96267e-05  161.882 
  450 6       6.29362e-05  181.358 
  500 6       9.63706e-05  201.297 
  550 6       6.54879e-05  220.498 
  600 6       6.41598e-05  240.493 
  650 6       6.55877e-05  260.248 
  700 6       5.58728e-05  279.707 
  750 6       7.69335e-05  299.398 
  800 6       6.16628e-05  317.749 
  850 6       5.79885e-05  338.087 
  900 6       7.43137e-05  358.54 
  950 6       6.15033e-05  377.782 
  1000 6       5.35651e-05  397.857 
  1050 6       6.1893e-05  417.741 
  1100 6       7.81099e-05  437.206 
  1150 6       6.06171e-05  457.068 
  1200 6       6.69664e-05  477.238 
  1250 6       6.54935e-05  497.452 
  1300 6       7.11524e-05  516.439 
  1350 6       5.7857e-05  536.809 
  1400 6       6.0036e-05  555.49 
  1450 6       6.09142e-05  576.707 
  1500 6       5.37528e-05  595.937 
  1550 6       6.16681e-05  615.914 
  1600 6       6.51026e-05  635.531 
  1650 6       5.48784e-05  657.261 
  1700 6       5.34294e-05  676.841 
  1750 6       6.09338e-05  698.684 
  1800 6       5.38043e-05  715.657 
  1850 6       5.90258e-05  737.902 
  1900 6       5.44007e-05  756.963 
  1950 6       6.16703e-05  776.521 
  2000 6       5.30908e-05  797.336 
  2050 6       5.57009e-05  816.118 
  2100 6       5.81052e-05  837.913 
  2150 6       6.60233e-05  857.058 
  2200 6       6.51762e-05  875.858 
  2250 6       5.5652e-05  898.974 
  2300 6       6.51476e-05  919.821 
  2350 6       5.0825e-05  940.848 
  2400 6       6.63513e-05  960.421 
  2450 6       4.46716e-05  980.479 
  2500 6       5.18754e-05  1001.07 
  2550 6       5.25196e-05  1020.89 
  2600 6       6.05705e-05  1043 
  2650 6       3.99693e-05  1063.55 
  2700 6       5.54733e-05  1084.5 
  2750 6       5.51817e-05  1101.2 
  2800 6       5.80981e-05  1124.34 
  2850 6       4.64402e-05  1143.72 
  2900 6       5.88393e-05  1164.84 
  2950 6       5.7304e-05  1188.25 
  3000 6       6.76656e-05  1204.5 
  3050 6       6.70258e-05  1228.6 
  3100 6       5.30688e-05  1247.52 
  3150 6       5.20398e-05  1270.67 
  3200 6       4.05069e-05  1289.56 
  3250 6       5.06646e-05  1311.69 
  3300 6       4.63142e-05  1332.57 
  3350 6       4.92787e-05  1353.72 
  3400 6       5.17635e-05  1372.86 
  3450 6       5.09479e-05  1396.78 
  3500 6       6.30633e-05  1416.06 
  3550 6       4.91576e-05  1436.73 
  3600 6       5.08917e-05  1460.65 
  3650 6       4.71672e-05  1481.33 
  3700 6       5.02978e-05  1502.04 
  3750 6       6.27899e-05  1520.18 
  3800 6       6.42688e-05  1542.1 
  3850 6       4.92103e-05  1565.75 
  3900 6       5.54418e-05  1585.31 
  3950 6       4.79999e-05  1609.04 
  4000 6       4.61216e-05  1628.38 
  4050 6       5.17877e-05  1650.92 
  4100 6       4.9178e-05  1674.31 
  4150 6       5.39967e-05  1696.47 
  4200 6       5.10404e-05  1712.61 
  4250 6       5.52368e-05  1737.42 
  4300 6       5.38441e-05  1759.51 
  4350 6       4.60432e-05  1780.04 
  4400 6       4.80825e-05  1800.51 
  4450 6       5.86212e-05  1823.45 
  4500 6       4.60855e-05  1844.3 
  4550 6       4.52735e-05  1866.57 
  4600 6       6.08792e-05  1891.61 
  4650 6       5.54295e-05  1910.6 
  4700 6       4.46436e-05  1930.88 
  4750 6       4.59713e-05  1955.1 
  4800 6       5.97512e-05  1977.47 
  4850 6       5.14028e-05  2000.43 
  4900 6       5.60444e-05  2020.14 
  4950 6       4.57798e-05  2043.15 
  5000 6       5.35183e-05  2065.16 
  5050 6       5.22789e-05  2088.46 


==> data/BCH/127_113/FER_ListGrand_findParameter_127_113_ILW_10_6.txt <==
########### at        6.0 dB, 127_113_ILW  with Qmax 10^6  with Confine HW    
Param    SNR     	FER		 			Comp 
   100 6       0.000118963  15.8119 
  200 6       0.000120771  22.8741 
  300 6       0.000103816  28.2454 
  400 6       9.57642e-05  33.6213 
  500 6       0.000100207  37.7993 
  600 6       9.90101e-05  42.478 
  700 6       8.37988e-05  46.0696 
  800 6       0.000131245  50.3262 
  900 6       0.000111461  53.5012 
  1000 6       8.99388e-05  56.8995 
  1100 6       0.000131156  60.455 
  1200 6       8.10699e-05  63.3468 
  1300 6       8.67606e-05  67.2228 
  1400 6       8.40719e-05  69.3351 
  1500 6       0.000102572  72.6774 
  1600 6       8.20181e-05  75.4631 
  1700 6       9.35403e-05  78.1664 
  1800 6       7.94545e-05  80.6843 
  1900 6       7.98956e-05  83.1978 
  2000 6       8.86758e-05  85.8245 
  2100 6       9.64507e-05  88.5039 
  2200 6       8.83027e-05  90.596 
  2300 6       0.000106574  93.1876 
  2400 6       9.86814e-05  95.6155 
  2500 6       8.52514e-05  97.7444 
  2600 6       0.000117342  100.611 
  2700 6       8.73917e-05  102.895 
  2800 6       9.14785e-05  104.52 
  2900 6       7.96042e-05  108.138 
  3000 6       0.000103639  109.467 
  3100 6       7.97926e-05  110.707 
  3200 6       7.46924e-05  113.312 
  3300 6       9.16405e-05  114.41 
  3400 6       6.17516e-05  115.905 
  3500 6       9.49487e-05  117.787 
  3600 6       7.65777e-05  120.168 
  3700 6       9.88585e-05  121.987 
  3800 6       7.60944e-05  123.647 
  3900 6       0.000102497  126.005 
  4000 6       0.000101527  127.004 
  4100 6       8.04385e-05  128.412 
  4200 6       7.90848e-05  130.744 
  4300 6       9.92943e-05  133.037 
  4400 6       8.48604e-05  134.407 
  4500 6       8.56178e-05  136.185 
  4600 6       8.02171e-05  138.122 
  4700 6       9.83577e-05  139.388 
  4800 6       9.56099e-05  140.541 
  4900 6       8.56773e-05  142.107 
  5000 6       8.54391e-05  144.275 
  5100 6       8.15458e-05  145.196 
  5200 6       8.49414e-05  146.782 
  5300 6       8.07228e-05  148.112 
  5400 6       0.000117622  150.619 
  5500 6       0.000102273  152.219 
  5600 6       9.09482e-05  153.08 
  5700 6       6.56078e-05  154.553 
  5800 6       9.15827e-05  156.948 
  5900 6       8.72426e-05  157.679 
  6000 6       8.57575e-05  159.248 
  6100 6       0.000101396  161.818 
  6200 6       9.60431e-05  163.086 
  6300 6       7.00591e-05  164.196 
  6400 6       7.77754e-05  165.029 
  6500 6       9.00442e-05  166.561 
  6600 6       8.31659e-05  168.783 
  6700 6       8.81532e-05  170.136 
  6800 6       7.05345e-05  171.122 
  6900 6       8.78728e-05  172.049 
  7000 6       0.000116142  176.325 
  7100 6       8.33237e-05  175.877 
  7200 6       9.02219e-05  175.933 
  7300 6       8.04631e-05  177.739 
  7400 6       9.41203e-05  179.089 
  7500 6       8.29351e-05  180.359 
  7600 6       8.88398e-05  180.894 
  7700 6       8.0186e-05  183.222 
  7800 6       8.47879e-05  184.196 
  7900 6       8.85081e-05  186.114 
  8000 6       8.58764e-05  188.082 
  8100 6       6.67493e-05  188.161 
  8200 6       9.40404e-05  189.527 
  8300 6       7.7809e-05  191.357 
  8400 6       8.86208e-05  192.355 
  8500 6       9.28743e-05  193.739 
  8600 6       9.15374e-05  196.943 
  8700 6       8.08413e-05  195.8 
  8800 6       8.19121e-05  197.558 
  8900 6       7.55864e-05  198.336 
  9000 6       8.46797e-05  199.961 
  9100 6       8.2812e-05  200.813 
  9200 6       7.73821e-05  203.632 
  9300 6       6.79872e-05  203.978 
  9400 6       7.89221e-05  203.398 


==> data/BCH/127_113/FER_ListGrand_findParameter_127_113_LW127_HW113.txt <==
########### at 6.5 dB, 127_113_LW127_HW127           
Param 			FER		 			Comp  
0           3.29717e-05             2.79023
1           3.24647e-05             3.52609
2           2.70877e-05             4.44375
3           2.22468e-05             5.45669
4           2.63136e-05             6.95218
5           1.94714e-05             8.64459
6           1.69524e-05             10.7282
7           1.58459e-05             13.5354
8           1.29761e-05             16.7934
9           1.1516e-05             20.6109
10           1.24304e-05             25.4988
11           1.15155e-05             31.5512
12           9.36586e-06             38.3382
13           1.15559e-05             46.7584
14           9.43709e-06             56.661
15           8.71929e-06             68.6842
16           7.97914e-06             82.4146
17           8.3781e-06             99.1109
18           6.6797e-06             118.509
19           6.21547e-06             141.302
20           4.50254e-06             168.205
21           5.74996e-06             199.627
22           5.51965e-06             234.693
23           4.49126e-06             276.772
24           5.33381e-06             325.654
25           4.39255e-06             382.023
26           4.82116e-06             447.331
27           4.79299e-06             521.58
28           4.83172e-06             608.478
29           3.90846e-06             706.938
30           4.25115e-06             820.068


==> data/BCH/127_113/FER_ListGrand_findParameter_127_113_LW127_HW113_ConfineLW.txt <==
########### at 6.5 dB, 127_113_LW127_HW127   ; Confined LW         
Param 			FER		 			Comp  
0            2.99702e-05              2.76023
1            3.03859e-05              3.26714
2            2.30589e-05              3.57741
3            2.57196e-05              4.0498
4            2.36443e-05              4.5938
5            1.85061e-05              5.11664
6            1.70617e-05              5.52431
7            1.41221e-05              6.14208
8            1.51569e-05              6.8577
9            1.27329e-05              7.32176
10            1.50158e-05              7.99344
11            1.25957e-05              8.69421
12            9.07827e-06              9.39165
13            9.97224e-06              10.0742
14            9.3643e-06              10.9718
15            1.09699e-05              11.8552
16            8.04318e-06              12.7806
17            7.93113e-06              13.6079
18            7.50193e-06              14.5234
19            6.71764e-06              15.6716
20            7.36698e-06              16.841
21            7.63742e-06              18.1307
22            6.5373e-06              18.9551
23            5.48214e-06              20.4684
24            6.09581e-06              21.4348
25            4.93227e-06              22.6511
26            5.99549e-06              24.1151
27            5.26762e-06              25.8369
28            4.14898e-06              27.2417
29            6.5117e-06              28.8638
30            4.65488e-06              30.2281


==> data/BCH/127_113/FER_ListGrand_findParameter_127_113_LW64_HW6_ConfineLW.txt <==
########### at 6.5 dB, 127_113_LW64_HW6   ; Confined LW         
Param 			FER		 			Comp  
0           2.87962e-05            2.82472
1           3.05997e-05            3.20856
2           2.70189e-05            3.65118
3           2.99691e-05            4.22758
4           2.50234e-05            4.63695
5           1.79887e-05            4.93603
6           1.828e-05            5.51208
7           1.45137e-05            6.14834
8           1.52333e-05            6.64298
9           1.15686e-05            7.22823
10           1.13067e-05            7.89175
11           1.16649e-05            8.60281
12           1.21512e-05            9.31892
13           1.13306e-05            10.0695
14           7.45071e-06            10.7868
15           8.70396e-06            11.6688
16           6.93844e-06            12.5147
17           8.63932e-06            13.4338
18           6.46135e-06            14.3612
19           9.93135e-06            15.1911
20           7.67551e-06            16.1583
21           5.70568e-06            17.1407
22           6.57174e-06            18.2374
23           7.1295e-06            19.4245
24           8.31311e-06            20.5685
25           5.92268e-06            21.6621
26           5.51062e-06            22.8769
27           5.73446e-06            24.1638
28           6.37495e-06            25.3824
29           5.22644e-06            26.7707
30           5.43081e-06            28.1168


==> data/BCH/127_113/FER_ListGrand_findParameter_127_113_LW64_HW8.txt <==
########### at 6.5 dB, 127_113_LW64_HW8           
Param 			FER		 			Comp   
0            3.68017e-05           2.91746
1            3.34629e-05           3.55222
2            3.09898e-05           4.32975
3            2.03527e-05           5.36315
4            2.03353e-05           6.83716
5            2.12044e-05           8.8326
6            1.8478e-05           10.7427
7            1.37819e-05           13.3814
8            1.25535e-05           16.7959
9            1.18704e-05           20.6282
10            1.23648e-05           25.3521
11            1.002e-05           31.0916
12            8.93376e-06           38.1523
13            1.08267e-05           46.4002
14            8.83178e-06           56.0784
15            9.04319e-06           67.9151
16            8.02222e-06           81.5545
17            8.5647e-06           97.8953
18            8.47576e-06           117.302
19            6.64022e-06           139.504
20            6.2417e-06           165.624
21            5.21208e-06           196.555
22            6.92392e-06           231.317
23            5.74761e-06           273.764
24            5.26219e-06           321.225
25            5.43026e-06           376.417
26            6.65589e-06           439.669
27            6.33892e-06           512.544
28            6.36901e-06           596.511
29            5.19179e-06           690.988
30            5.73097e-06           800.888


==> data/BCH/127_113/FER_ListGrand_findParameter_127_113_LW64_HW8_ConfineLW.txt <==
########### at 6.5 dB, 127_113_LW63_HW8   Confined LW        
Param 			FER		 				Comp  
0              4.06148e-05               2.69531
1              3.23416e-05               3.3452
2              2.86357e-05               3.73184
3              2.46025e-05               4.07451
4              1.85368e-05               4.45952
5              1.83544e-05               4.97905
6              1.59927e-05               5.51719
7              1.59282e-05               6.03391
8              1.2588e-05               6.55313
9              1.21563e-05               7.27456
10              1.19167e-05               7.96279
11              1.11806e-05               8.61789
12              1.22482e-05               9.30299
13              8.89656e-06               10.1224
14              8.80064e-06               11.0048
15              1.02027e-05               11.7887
16              7.5265e-06               12.5372
17              9.42252e-06               13.4012
18              8.07116e-06               14.419
19              6.6429e-06               15.2499
20              5.36687e-06               16.3522
21              6.49046e-06               17.3131
22              6.52308e-06               18.3522
23              5.92652e-06               19.5381
24              6.38725e-06               20.4529
25              6.051e-06               21.7945
26              4.66563e-06               22.9024
27              5.38224e-06               24.2563
28              6.72471e-06               25.5169
29              5.22796e-06               26.8269
30              7.19167e-06               28.3941


==> data/BCH/127_113/FER_ListGrand_findParameter_127_113_LW96_HW8.txt <==
########### at 6.5 dB, 127_113_LW96_HW8   
Param 			FER		 			Comp  
0             3.25229e-05              2.91167
1             3.26203e-05              3.52289
2             2.95251e-05              4.41571
3             2.25723e-05              5.61538
4             1.89113e-05              6.88924
5             1.64639e-05              8.57338
6             1.73579e-05              10.8311
7             2.19662e-05              13.7805
8             1.26327e-05              16.7075
9             1.16464e-05              20.5771
10             1.18661e-05              25.8483
11             1.07101e-05              31.7834
12             9.78093e-06              38.0513
13             1.03235e-05              46.6711
14             8.2441e-06              56.3006
15             8.8043e-06              68.4224
16             8.68982e-06              82.3917
17             8.05404e-06              99.1597
18             6.45784e-06              118.295
19             6.86862e-06              140.934
20             6.29333e-06              168.134
21             7.9942e-06              199.239
22             6.37432e-06              234.877
23             4.80612e-06              277.279
24             4.57072e-06              326.247
25             5.03838e-06              382.317
26             5.69958e-06              446.132
27             5.35445e-06              521.93
28             4.87584e-06              607.374
29             4.446e-06              708.065
30             3.93232e-06              819.254


==> data/BCH/127_113/FER_ListGrand_findParameter_127_113_LW96_HW8_ConfineLW.txt <==
########### at 6.5 dB, 127_113_LW96_HW8   ; Confined LW         
Param 			FER		 			Comp 
0             3.66236e-05             2.79619
#Time taken by function: 116 seconds
1             2.86665e-05             3.23545
#Time taken by function: 253 seconds
2             2.83244e-05             3.75671
#Time taken by function: 412 seconds
3             2.42962e-05             4.09442
#Time taken by function: 594 seconds
4             2.01474e-05             4.50373
#Time taken by function: 804 seconds
5             2.22267e-05             5.07913
#Time taken by function: 994 seconds
6             2.09621e-05             5.63499
#Time taken by function: 1220 seconds
7             1.61769e-05             6.12115
#Time taken by function: 1504 seconds
8             1.56484e-05             6.64988
#Time taken by function: 1805 seconds
9             1.27775e-05             7.31638
#Time taken by function: 2187 seconds
10             1.29102e-05             7.98385
#Time taken by function: 2739 seconds
11             1.03265e-05             8.66987
#Time taken by function: 3261 seconds
12             9.71063e-06             9.4081
#Time taken by function: 3874 seconds
13             8.75912e-06             10.1
#Time taken by function: 4642 seconds
14             9.55414e-06             11.0638
#Time taken by function: 5362 seconds
15             8.1805e-06             11.7733
#Time taken by function: 6149 seconds
16             7.22897e-06             12.6734
#Time taken by function: 7062 seconds
17             8.70306e-06             13.5944
#Time taken by function: 7987 seconds
18             7.36904e-06             14.5556
#Time taken by function: 9459 seconds
19             7.19561e-06             15.699
#Time taken by function: 10916 seconds
20             6.32195e-06             16.729
#Time taken by function: 12822 seconds
21             6.23845e-06             17.8689
#Time taken by function: 13864 seconds
22             6.21666e-06             18.8751
#Time taken by function: 14875 seconds
23             5.83831e-06             20.1312
#Time taken by function: 16116 seconds
24             4.80346e-06             21.3671
#Time taken by function: 17349 seconds
25             5.24607e-06             22.7226
#Time taken by function: 18470 seconds
26             5.5635e-06             24.1139
#Time taken by function: 19820 seconds
27             4.9722e-06             25.4909
#Time taken by function: 21958 seconds
28             4.50268e-06             27.3322
#Time taken by function: 24186 seconds
29             4.67679e-06             28.7398
#Time taken by function: 26075 seconds
30             4.56165e-06             30.2501
#Time taken by function: 27866 seconds
31             5.44446e-06             32.2446
#Time taken by function: 30396 seconds
32             5.12151e-06             33.5567
#Time taken by function: 33172 seconds
33             4.2631e-06             35.7268
#Time taken by function: 36127 seconds
34             3.93632e-06             37.4553
#Time taken by function: 39707 seconds
35             4.79562e-06             39.7123
#Time taken by function: 43716 seconds
36             4.67277e-06             41.4432
#Time taken by function: 48793 seconds
37             4.54858e-06             43.4759
#Time taken by function: 53087 seconds
38             4.81094e-06             46.095
#Time taken by function: 57483 seconds
39             3.51368e-06             48.1823
#Time taken by function: 63222 seconds
40             3.97656e-06             50.7575
#Time taken by function: 67614 seconds
41             3.93843e-06             53.2098
#Time taken by function: 73744 seconds
42             4.37061e-06             54.4417
#Time taken by function: 79108 seconds
43             4.95054e-06             58.0981
#Time taken by function: 84443 seconds
44             4.07016e-06             61.4898
#Time taken by function: 92584 seconds
45             3.45451e-06             62.8838
#Time taken by function: 101496 seconds
46             4.79154e-06             65.7251
#Time taken by function: 107125 seconds
47             3.78688e-06             68.0214
#Time taken by function: 116274 seconds
48             3.69505e-06             71.1538
#Time taken by function: 124955 seconds
49             4.03548e-06             73.663
#Time taken by function: 134737 seconds
50             4.04362e-06             75.9521
#Time taken by function: 146407 seconds
51             4.15956e-06             78.7689
#Time taken by function: 155759 seconds
52             3.54874e-06             80.9052
#Time taken by function: 165325 seconds
53             3.78101e-06             84.2378
#Time taken by function: 173898 seconds
54             4.00548e-06             87.8672
#Time taken by function: 182232 seconds
55             3.56671e-06             89.9529
#Time taken by function: 193008 seconds
56             3.29622e-06             92.3231
#Time taken by function: 206509 seconds
57             3.77186e-06             96.1247
#Time taken by function: 221311 seconds
58             3.41693e-06             98.4676
#Time taken by function: 233973 seconds
59             4.47817e-06             102.15
#Time taken by function: 250981 seconds
60             3.25492e-06             105.04
#Time taken by function: 277483 seconds
61             3.8985e-06             108.294
#Time taken by function: 310390 seconds
62             3.44654e-06             111.696
#Time taken by function: 352348 seconds
63             4.18433e-06             115.446
#Time taken by function: 381681 seconds
64             4.94085e-06             119.266
#Time taken by function: 409083 seconds
65             4.61817e-06             122.919
#Time taken by function: 444249 seconds
66             3.43522e-06             125.549
#Time taken by function: 494394 seconds
67             3.91949e-06             130.23
#Time taken by function: 525411 seconds
68             4.0441e-06             133.757
#Time taken by function: 555469 seconds
69             3.58924e-06             137.774
#Time taken by function: 589963 seconds
70             3.76314e-06             142.471
#Time taken by function: 625318 seconds
71             3.51974e-06             146.122
#Time taken by function: 671507 seconds
72             3.89603e-06             150.451
#Time taken by function: 721615 seconds
73             3.65292e-06             154.833
#Time taken by function: 771055 seconds
74             4.03177e-06             158.911
75             3.52937e-06             161.377
#Time taken by function: 830910 seconds

==> data/BCH/127_113/FER_ListGrand_findParameter_127_113_LW96_HW8_ConfineLW_-_Copy.txt <==
########### at 6.5 dB, 127_113_LW96_HW8   ; Confined LW         
Param 			FER		 			Comp  
0          3.73474e-05          2.96118
1          3.65034e-05          3.2768
2          3.12187e-05          3.64621
3          2.66121e-05          4.05124
4          2.3087e-05          4.6691
5          2.10324e-05          5.21295
6          1.85981e-05          5.44571
7          2.16743e-05          6.21277
8          1.44004e-05          6.76746
9          1.50384e-05          7.41429
10          1.162e-05          7.91579
11          1.22848e-05          8.6408
12          9.25957e-06          9.46963
13          9.54872e-06          10.2346
14          8.78394e-06          10.8885
15          8.74467e-06          11.8642
16          9.15631e-06          13.0014
17          8.61838e-06          13.634
18          6.9005e-06          14.6045
19          6.94674e-06          15.745
20          6.97453e-06          16.7094
21          5.52105e-06          17.8573
22          5.97424e-06          18.7107
23          5.92754e-06          20.1124
24          5.86226e-06          21.5498
25          4.57367e-06          22.9197
26          4.6754e-06          24.3612
27          4.78622e-06          25.5136
28          5.67165e-06          27.0833
29          5.62013e-06          28.6427
30          4.71915e-06          30.688


==> data/BCH/127_113/FER_N127_113_ILW_10_3.txt <==
########### at        ILW
Eb/N0   FER		Comp 
0       1  960.275
0.5       0.992064  968.531
1       0.992064  980.055
1.5       0.984127  969.278
2       0.885845  885.497
2.5       0.775702  787.275
3       0.521462  610.316
3.5       0.376576  459.177
4       0.183386  262.897
4.5       0.0772871  130.367
5       0.0167755  43.3804
5.5       0.00338837  14.4678
6       0.00052169  4.95076
6.5       5.41328e-05  2.14173
7       4.68289e-06  1.39276
7.5       2.69325e-07  1.15255
8       1.50575e-08  1.0641



==> data/BCH/127_113/FER_N127_113_ILW_10_4.txt <==
########### at        ILW
Eb/N0   FER		Comp 
  0       1  7469.27
0.5       0.984127  7341.38
1       0.976912  7127.61
1.5       0.945888  7029.07
2       0.783765  6006.8
2.5       0.588643  5064.7
3       0.434754  3951.72
3.5       0.181151  1812.92
4       0.0871513  931.648
4.5       0.0223197  300.367
5       0.00470157  80.9276
5.5       0.000719683  20.536
6       0.000113811  5.49494
6.5       1.34461e-05  2.21827
7       1.21559e-06  1.39637
7.5       8.59203e-08  1.15287


==> data/BCH/127_113/Lat_BCH_ListGRAND_127_113.txt <==
SNR 		 LAT 		 TP
0.000000 		 5569.000000 		 9.223135
0.500000 		 4346.000000 		 11.818600
1.000000 		 3347.970000 		 15.341725
1.500000 		 3347.550000 		 15.343650
2.000000 		 2542.460000 		 20.202338
2.500000 		 2244.860000 		 22.880552
3.000000 		 1902.000000 		 27.005066
3.500000 		 1058.610000 		 48.519886
4.000000 		 236.860000 		 216.852302
4.500000 		 105.610000 		 486.352016
5.000000 		 35.460000 		 1448.495103
5.500000 		 13.670000 		 3757.398417
6.000000 		 7.140000 		 7193.786606
6.500000 		 4.120000 		 12466.902030
7.000000 		 2.580000 		 19908.386187
7.500000 		 1.790000 		 28694.768918
8.000000 		 1.010000 		 50855.085509


==> data/BCH/127_113/Lat_BCH_ORBGRAND_127_113.txt <==
SNR 		 LAT 		 TP
0.000000 		 1197.720000 		 42.884511
0.500000 		 928.260000 		 55.333243
1.000000 		 885.990000 		 57.973156
1.500000 		 880.400000 		 58.341250
2.000000 		 870.690000 		 58.991876
2.500000 		 708.560000 		 72.490172
3.000000 		 376.870000 		 136.290064
3.500000 		 204.180000 		 251.560566
4.000000 		 104.460000 		 491.706264
4.500000 		 38.000000 		 1351.674641
5.000000 		 18.860000 		 2723.416562
5.500000 		 6.310000 		 8140.037459
6.000000 		 3.890000 		 13204.019631
6.500000 		 2.710000 		 18953.371352
7.000000 		 2.010000 		 25554.047942
7.500000 		 1.570000 		 32715.691951
8.000000 		 1.300000 		 39510.489510
8.500000 		 1.020000 		 50356.506239


==> data/BCH/63_45/FER_ListGrand_FER_LW63_HW4.txt <==
 param 1 5.5       0.371218 Complesity 1.54265
 param 2 5.5       0.267869 Complesity 1.86844
 param 3 5.5       0.21857 Complesity 2.48385
 param 4 5.5       0.198197 Complesity 2.92672
 param 5 5.5       0.154204 Complesity 3.42923
 param 6 5.5       0.0928465 Complesity 3.6449
 param 7 5.5       0.0901228 Complesity 4.53761
 param 8 5.5       0.0681224 Complesity 4.82114
 param 9 5.5       0.0516152 Complesity 5.09595
 param 10 5.5       0.0381345 Complesity 5.27291
 param 11 5.5       0.0400833 Complesity 6.47965
 param 12 5.5       0.0253555 Complesity 6.33951
 param 13 5.5       0.0181838 Complesity 6.77071
 param 14 5.5       0.0197414 Complesity 7.39206
 param 15 5.5       0.0141935 Complesity 7.83068
 param 16 5.5       0.0129437 Complesity 8.32898
 param 17 5.5       0.00948355 Complesity 8.27399
 param 18 5.5       0.00906392 Complesity 9.16256
 param 19 5.5       0.00797125 Complesity 9.64172
 param 20 5.5       0.00651982 Complesity 9.61179
 param 21 5.5       0.00567909 Complesity 10.3845
 param 22 5.5       0.00440396 Complesity 10.6953
 param 23 5.5       0.00344208 Complesity 10.4816
 param 24 5.5       0.00318008 Complesity 11.3455
 param 25 5.5       0.0031214 Complesity 11.4825
 param 26 5.5       0.00266688 Complesity 11.7415
 param 27 5.5       0.00265492 Complesity 12.4021
 param 28 5.5       0.00226485 Complesity 12.4995
 param 29 5.5       0.00220826 Complesity 13.0173
 param 30 5.5       0.00168643 Complesity 12.9183
 param 31 5.5       0.00190387 Complesity 14.0038
 param 32 5.5       0.00151731 Complesity 13.9964
 param 33 5.5       0.00138282 Complesity 14.2302
 param 34 5.5       0.00156753 Complesity 14.8299
 param 35 5.5       0.00174988 Complesity 15.8131
 param 36 5.5       0.00149767 Complesity 15.9316
 param 37 5.5       0.00137756 Complesity 16.0494
 param 38 5.5       0.00145574 Complesity 17.6627
 param 39 5.5       0.00162186 Complesity 18.5402
 param 40 5.5       0.00119757 Complesity 17.8597
 param 41 5.5       0.00121923 Complesity 18.2523
 param 42 5.5       0.00125442 Complesity 18.8967
 param 43 5.5       0.00115891 Complesity 18.9511
 param 44 5.5       0.00110417 Complesity 19.6622
 param 45 5.5       0.00106171 Complesity 19.8953
 param 46 5.5       0.00107001 Complesity 20.9905
 param 47 5.5       0.0010484 Complesity 21.4775
 param 48 5.5       0.00104014 Complesity 22.4295
 param 49 5.5       0.00128092 Complesity 25.8939
 param 50 5.5       0.00103308 Complesity 23.7503
 param 51 5.5       0.0010846 Complesity 25.4801
 param 52 5.5       0.00103357 Complesity 25.8634
 param 53 5.5       0.00100729 Complesity 26.4906
 param 54 5.5       0.00129318 Complesity 31.308
 param 55 5.5       0.00112871 Complesity 30.2696
 param 56 5.5       0.00107648 Complesity 30.8641
 param 57 5.5       0.00123508 Complesity 35.2435
 param 58 5.5       0.00121544 Complesity 37.0925
 param 59 5.5       0.00100876 Complesity 33.5197
 param 60 5.5       0.000941603 Complesity 33.4983
 param 61 5.5       0.00109533 Complesity 38.1462
 param 62 5.5       0.00102363 Complesity 37.1433
 param 63 5.5       0.0011458 Complesity 43.6936


==> data/BCH/63_45/FER_ListGrand_FER_LW63_HW6.txt <==
 param 1 5.5       0.428732 Complesity 1.54454
 param 2 5.5       0.285666 Complesity 1.85768
 param 3 5.5       0.239266 Complesity 2.51517
 param 4 5.5       0.178072 Complesity 2.92856
 param 5 5.5       0.131322 Complesity 3.3271
 param 6 5.5       0.11558 Complesity 3.99489
 param 7 5.5       0.0849121 Complesity 4.42244
 param 8 5.5       0.0620161 Complesity 4.65689
 param 9 5.5       0.0503723 Complesity 5.10927
 param 10 5.5       0.0378899 Complesity 5.3308
 param 11 5.5       0.037365 Complesity 6.14663
 param 12 5.5       0.0297971 Complesity 6.68071
 param 13 5.5       0.0217607 Complesity 6.84424
 param 14 5.5       0.016756 Complesity 7.11956
 param 15 5.5       0.0182829 Complesity 8.03471
 param 16 5.5       0.0106941 Complesity 8.15312
 param 17 5.5       0.0102083 Complesity 8.57854
 param 18 5.5       0.00857052 Complesity 9.0692
 param 19 5.5       0.0069633 Complesity 9.35252
 param 20 5.5       0.00605518 Complesity 9.87645
 param 21 5.5       0.00397601 Complesity 10.0324
 param 22 5.5       0.00385331 Complesity 10.3434
 param 23 5.5       0.00327495 Complesity 10.9534
 param 24 5.5       0.00234042 Complesity 11.197
 param 25 5.5       0.00245992 Complesity 12.2188
 param 26 5.5       0.00200561 Complesity 12.0017
 param 27 5.5       0.00126029 Complesity 11.9922
 param 28 5.5       0.00152053 Complesity 12.8076
 param 29 5.5       0.00113127 Complesity 12.9601
 param 30 5.5       0.000837953 Complesity 13.2232
 param 31 5.5       0.000893232 Complesity 13.7279
 param 32 5.5       0.000700527 Complesity 13.9179
 param 33 5.5       0.00050801 Complesity 13.9811
 param 34 5.5       0.000528879 Complesity 14.4891
 param 35 5.5       0.000440392 Complesity 15.2144
 param 36 5.5       0.000388435 Complesity 15.2527
 param 37 5.5       0.000269405 Complesity 15.0331
 param 38 5.5       0.000243422 Complesity 15.3806
 param 39 5.5       0.00018317 Complesity 15.3333
 param 40 5.5       0.00019306 Complesity 16.0293
 param 41 5.5       0.000164534 Complesity 15.9204
 param 42 5.5       0.000145347 Complesity 16.4339
 param 43 5.5       0.000100826 Complesity 15.9878
 param 44 5.5       9.83449e-05 Complesity 16.2964
 param 45 5.5       9.14148e-05 Complesity 16.7807
 param 46 5.5       9.2686e-05 Complesity 17.0294
 param 47 5.5       6.75259e-05 Complesity 16.7218
 param 48 5.5       5.50383e-05 Complesity 16.716
 param 49 5.5       5.51287e-05 Complesity 17.5731
 param 50 5.5       4.33511e-05 Complesity 17.0929
 param 51 5.5       4.24916e-05 Complesity 17.1601
 param 52 5.5       3.49564e-05 Complesity 17.065
 param 53 5.5       3.79162e-05 Complesity 17.4507
 param 54 5.5       3.63437e-05 Complesity 17.4637
 param 55 5.5       3.96307e-05 Complesity 17.8825
 param 56 5.5       2.82164e-05 Complesity 17.5704
 param 57 5.5       3.16669e-05 Complesity 17.7126
 param 58 5.5       3.18744e-05 Complesity 17.7421
 param 59 5.5       3.22353e-05 Complesity 18.1846
 param 60 5.5       2.9298e-05 Complesity 18.0672
 param 61 5.5       2.81351e-05 Complesity 18.0699
 param 62 5.5       3.20009e-05 Complesity 18.2588
 param 63 5.5       3.01159e-05 Complesity 18.5989


==> data/BCH/63_45/FER_ListGrand_FER_LW63_HW63.txt <==
 param 1 5.5       0.387339 Complesity 1.57051
 param 2 5.5       0.291939 Complesity 1.88894
 param 3 5.5       0.203738 Complesity 2.43638
 param 4 5.5       0.186675 Complesity 2.91087
 param 5 5.5       0.131013 Complesity 3.4041
 param 6 5.5       0.113229 Complesity 3.90921
 param 7 5.5       0.0806958 Complesity 4.27043
 param 8 5.5       0.0681102 Complesity 4.68499
 param 9 5.5       0.0428061 Complesity 4.69185
 param 10 5.5       0.0417264 Complesity 5.55712
 param 11 5.5       0.033603 Complesity 6.20144
 param 12 5.5       0.0314837 Complesity 6.70403
 param 13 5.5       0.0200634 Complesity 6.63145
 param 14 5.5       0.0184541 Complesity 7.36531
 param 15 5.5       0.0158767 Complesity 7.94758
 param 16 5.5       0.0113314 Complesity 8.37651
 param 17 5.5       0.0103449 Complesity 8.53101
 param 18 5.5       0.0101786 Complesity 9.7503
 param 19 5.5       0.00828978 Complesity 9.66831
 param 20 5.5       0.00479286 Complesity 9.33264
 param 21 5.5       0.00503279 Complesity 10.2184
 param 22 5.5       0.00391184 Complesity 10.4582
 param 23 5.5       0.00308253 Complesity 10.7207
 param 24 5.5       0.0029451 Complesity 11.4469
 param 25 5.5       0.00223178 Complesity 11.6041
 param 26 5.5       0.00182421 Complesity 12.1774
 param 27 5.5       0.00150929 Complesity 12.3226
 param 28 5.5       0.00140634 Complesity 12.0618
 param 29 5.5       0.0010842 Complesity 12.7348
 param 30 5.5       0.000891791 Complesity 13.2635
 param 31 5.5       0.000850594 Complesity 13.9121
 param 32 5.5       0.000709039 Complesity 13.9356
 param 33 5.5       0.00057243 Complesity 14.3432
 param 34 5.5       0.000514876 Complesity 14.6937
 param 35 5.5       0.000365689 Complesity 14.5351
 param 36 5.5       0.000336146 Complesity 14.9238
 param 37 5.5       0.000270266 Complesity 15.221
 param 38 5.5       0.000246101 Complesity 15.3391
 param 39 5.5       0.000192317 Complesity 15.5517
 param 40 5.5       0.000193175 Complesity 16.1347
 param 41 5.5       0.000141613 Complesity 15.9956
 param 42 5.5       0.000125465 Complesity 16.4554
 param 43 5.5       9.95628e-05 Complesity 16.343
 param 44 5.5       0.00010738 Complesity 16.7475
 param 45 5.5       6.93685e-05 Complesity 16.636
 param 46 5.5       6.96244e-05 Complesity 17.0763
 param 47 5.5       5.44253e-05 Complesity 16.8341
 param 48 5.5       5.54317e-05 Complesity 17.2383
 param 49 5.5       4.51764e-05 Complesity 16.9725
 param 50 5.5       3.30688e-05 Complesity 16.9647
 param 51 5.5       3.52284e-05 Complesity 17.2174
 param 52 5.5       3.76708e-05 Complesity 17.304
 param 53 5.5       2.51554e-05 Complesity 17.3488
 param 54 5.5       3.10984e-05 Complesity 17.5103
 param 55 5.5       2.15855e-05 Complesity 17.5262
 param 56 5.5       2.0878e-05 Complesity 17.3084
 param 57 5.5       2.28339e-05 Complesity 17.4609
 param 58 5.5       2.09729e-05 Complesity 17.4074
 param 59 5.5       1.91956e-05 Complesity 17.5507
 param 60 5.5       1.87102e-05 Complesity 17.569
 param 61 5.5       2.0818e-05 Complesity 17.5012
 param 62 5.5       1.89529e-05 Complesity 17.4354
 param 63 5.5       1.88075e-05 Complesity 17.4272


==> data/BCH/63_45/FER_ListGrand_FER_LW63_HW8.txt <==
 param 1 5.5       0.404196 Complesity 1.56331
 param 2 5.5       0.284807 Complesity 1.94892
 param 3 5.5       0.212272 Complesity 2.41238
 param 4 5.5       0.161541 Complesity 2.80482
 param 5 5.5       0.130505 Complesity 3.25368
 param 6 5.5       0.104817 Complesity 3.79718
 param 7 5.5       0.0717326 Complesity 4.16986
 param 8 5.5       0.0596888 Complesity 4.61514
 param 9 5.5       0.0496425 Complesity 4.95635
 param 10 5.5       0.0390508 Complesity 5.32524
 param 11 5.5       0.0315945 Complesity 5.92172
 param 12 5.5       0.0300826 Complesity 6.46329
 param 13 5.5       0.0197724 Complesity 6.82045
 param 14 5.5       0.0206733 Complesity 7.55592
 param 15 5.5       0.014893 Complesity 7.8085
 param 16 5.5       0.0108816 Complesity 8.05346
 param 17 5.5       0.0107688 Complesity 8.65364
 param 18 5.5       0.0087894 Complesity 9.08679
 param 19 5.5       0.00694195 Complesity 9.13509
 param 20 5.5       0.00685038 Complesity 10.5939
 param 21 5.5       0.00452003 Complesity 10.4714
 param 22 5.5       0.00357082 Complesity 10.404
 param 23 5.5       0.00379965 Complesity 11.4544
 param 24 5.5       0.00241569 Complesity 11.0859
 param 25 5.5       0.00244037 Complesity 11.9313
 param 26 5.5       0.00198256 Complesity 11.8635
 param 27 5.5       0.00185077 Complesity 12.3587
 param 28 5.5       0.00145519 Complesity 12.9631
 param 29 5.5       0.00113974 Complesity 12.5958
 param 30 5.5       0.000871294 Complesity 13.0523
 param 31 5.5       0.000870749 Complesity 13.8238
 param 32 5.5       0.000684628 Complesity 13.7156
 param 33 5.5       0.000598808 Complesity 14.3171
 param 34 5.5       0.000436498 Complesity 14.1551
 param 35 5.5       0.000443882 Complesity 14.3647
 param 36 5.5       0.000308332 Complesity 14.8723
 param 37 5.5       0.000285913 Complesity 15.2858
 param 38 5.5       0.000246952 Complesity 15.7889
 param 39 5.5       0.000205559 Complesity 15.5815
 param 40 5.5       0.000185154 Complesity 16.3596
 param 41 5.5       0.000150101 Complesity 15.9665
 param 42 5.5       0.000115136 Complesity 16.0688
 param 43 5.5       0.000107368 Complesity 16.2546
 param 44 5.5       7.24523e-05 Complesity 16.2648
 param 45 5.5       7.67313e-05 Complesity 16.6273
 param 46 5.5       6.28464e-05 Complesity 16.8903
 param 47 5.5       6.18532e-05 Complesity 16.9389
 param 48 5.5       4.90345e-05 Complesity 16.8008
 param 49 5.5       3.85789e-05 Complesity 17.0876
 param 50 5.5       3.69066e-05 Complesity 17.0692
 param 51 5.5       3.89636e-05 Complesity 17.303
 param 52 5.5       2.77529e-05 Complesity 17.1294
 param 53 5.5       2.38698e-05 Complesity 17.1189
 param 54 5.5       2.11582e-05 Complesity 17.3445
 param 55 5.5       2.75329e-05 Complesity 17.5776
 param 56 5.5       1.98348e-05 Complesity 17.3898
 param 57 5.5       2.15088e-05 Complesity 17.549
 param 58 5.5       2.53505e-05 Complesity 17.6198
 param 59 5.5       1.97143e-05 Complesity 17.6397
 param 60 5.5       1.93526e-05 Complesity 17.6705
 param 61 5.5       1.74145e-05 Complesity 17.7904
 param 62 5.5       1.66258e-05 Complesity 17.7742
 param 63 5.5       1.95059e-05 Complesity 17.6013


==> data/BCH/63_45/FER_ListGrand_findParameter_Confine_LW63_HW6.txt <==

 ######### ORBGRAND 63_6_confine LW
Param 		FER		 	Comp
0     2.88418e-05     19.1238
1     2.66054e-05     21.0031
2     2.64496e-05     23.4765
3     2.62401e-05     25.3394
4     2.32002e-05     27.8631
5     2.50516e-05     30.6503
6     1.88042e-05     33.425
7     2.35446e-05     36.8978
8     2.48633e-05     40.5228
9     2.0405e-05     43.774
10     2.22401e-05     48.3654
11     2.47852e-05     52.9038
12     2.07937e-05     57.1606
13     1.95071e-05     63.118
14     2.45336e-05     68.6988
15     2.23047e-05     74.8423
16     1.69652e-05     80.5384
17     1.87003e-05     87.7692
18     2.36798e-05     95.3836
19     1.67108e-05     102.23
20     2.18784e-05     111.094
21     1.86458e-05     118.855
22     2.30656e-05     128.877
23     2.39025e-05     138.742
24     1.99203e-05     148.969
25     2.25189e-05     160.831
26     1.96904e-05     171.225
27     2.15708e-05     183.91
28     2.34795e-05     196.12
29     2.09997e-05     209.224
30     2.30225e-05     223.505
31     2.04415e-05     237.928
32     2.57201e-05     253.327
33     2.16148e-05     268.205
34     2.16422e-05     285.409
35     2.2999e-05     303.261
36     2.13208e-05     323.032
37     2.14074e-05     337.701
38     2.03113e-05     357.38
39     2.16394e-05     372.82
40     2.23181e-05     394.822
41     2.14657e-05     413.134
42     2.03679e-05     432.777
43     2.68209e-05     454.487
44     2.27822e-05     473.953
45     2.21575e-05     493.101
46     2.40075e-05     512.463
47     2.43461e-05     530.052
48     2.08105e-05     548.095
49     1.9043e-05     565.081
50     2.12009e-05     583.542
51     1.96862e-05     596.956
52     2.31262e-05     609.578
53     2.1434e-05     624.088
54     2.07768e-05     634.376
55     2.10534e-05     641.157
56     2.38624e-05     651.345
57     2.02066e-05     657.568
58     2.2037e-05     659.607
59     2.30632e-05     660.528
60     2.1002e-05     663.799
61     2.44887e-05     663.487
62     1.83908e-05     661.079
63     1.97617e-05     664.266


==> data/BCH/63_45/FER_ML.txt <==
######### https://www.uni-kl.de/fileadmin/chaco/public/results_bch/BCH_N63_K45_ML.txt
#########BCH (6345) Code: ML Simulation Results 
#########Channel: AWGN 
######### Modulation: BPSK 
Eb/N0 	  FER     error frames   total frames
  0.00   6.329e-01    100             158
  0.50   4.975e-01    100             201
  1.00   3.704e-01    100             270
  1.50   2.445e-01    100             409
  2.00   1.447e-01    100             691
  2.50   7.353e-02    100            1360
  3.00   2.595e-02    100            3853
  3.50   7.918e-03    100           12630
  4.00   2.134e-03    100           46869
  4.50   4.751e-04    100          210475
  5.00   5.337e-05    100         1873797
  5.50   6.300e-06     63        10000000


==> data/BCH/63_45/FER_ORBGRAND_FER_LW2016_HW63.txt <==
 ######### ORBGRAND 2016_63
Eb/N0		FER					AVG-COMP
 0       	0.7256 			187739
 0.5       	0.5917 			176263
 1       	0.499 			119182
 1.5       	0.2909  		79088
 2       	0.1704  		46663
 2.5       	0.08100			18769
 3       	0.035213		8973
 3.5       	0.01033			2763
 4       	0.002786		881
 4.5       	0.000637		234
 5       	0.000101		60.4
 5.5       	2.037e-05 		18
 6       	2.567e-06 		6.15


==> data/BCH/63_45/FER_ORBGRAND_FER_LW63_HW4.txt <==
######### ORBGRAND 63_4
Eb/N0 		 FER						AVG-COMP
0       	0.912244                  	25053.7
0.5       	0.8948                  	23061.7
1       	0.65085                  	18237.6
1.5       	0.58964                  	16503.4
2       	0.434612                  	12421.1
2.5       	0.29606                  	8306.03
3       	0.143623                  	4408.73
3.5       	0.0874039                  	2603.66
4       	0.0391166                  	1247.15
4.5       	0.019747                  	595.007
5       	0.00459789                  154.707
5.5       	0.0012339                  	45.3464
6       	0.000230896                 11.3356


==> data/BCH/63_45/FER_ORBGRAND_FER_LW63_HW5.txt <==
######### ORBGRAND 63_5
Eb/N0 		 FER						AVG-COMP
0       	0.82                  	49135
0.5       	0.72                  	42883
1       	0.583                  	33775
1.5       	0.465                  	29512
2       	0.283                  	18511
2.5       	0.167                  	11615
3       	0.073                  	5527
3.5       	0.031                   2763
4       	0.0116                  977
4.5       	0.0032                  306
5       	0.00081                 89.9
5.5       	0.000134                22.8
6       	1.80e-5                 6.8


==> data/BCH/63_45/FER_ORBGRAND_FER_LW63_HW6.txt <==
######### ORBGRAND 63_6
Eb/N0		FER						AVG-COMP
 0       	0.780083  		69462.7
 0.5       	0.687513  		61721.9
 1       	0.479704  		45640.1
 1.5       	0.320828  		32298.3
 2       	0.245151  		25004.3
 2.5       	0.111016  		12097.9
 3       	0.0418135  		6105.83
 3.5       	0.0150733  		2370.71
 4       	0.00433442  	799.762
 4.5       	0.0010477  		237.262
 5       	0.000176881  	62.6768
 5.5       	2.9082e-05  	18.1964
 6       	3.6826e-06  	6.19008


==> data/BCH/63_45/FER_ORBGRAND_FER_LW63_HW63.txt <==
 ######### ORBGRAND 63_63
Eb/N0		FER					AVG-COMP
 0       	0.758419  			88722.4
 0.5       	0.63187  			75088.8
 1       	0.477169  			59454.2
 1.5       	0.28008  			41310.2
 2       	0.208855  			27052.9
 2.5       	0.0902562  			13344.9
 3       	0.0317704  			5937.35
 3.5       	0.0109213  			2262.75
 4       	0.00315146  		768.495
 4.5       	0.000639203 		214.332
 5       	0.000124923 		61.2751
 5.5       	1.75568e-05 		17.7418
 6       	2.71012e-06 		6.152


==> data/BCH/63_45/FER_ORBGRAND_FER_LW63_HW8.txt <==
######### ORBGRAND 63_8
Eb/N0		FER				AVG-COMP
 0       	0.72353  		85299.8
 0.5       	0.583724  		71761.5
 1       	0.473232  		58925.9
 1.5       	0.29562  		41303.1
 2       	0.191156  		26978.5
 2.5       	0.0874705  		12213.9
 3       	0.0352499  		6031.81
 3.5       	0.0123809  		2430.25
 4       	0.00323342  	726.001
 4.5       	0.000801677  	216.046
 5       	0.000102458  	60.2128
 5.5       	1.70372e-05  	17.5653
 6       	2.81817e-06  	6.12534


==> data/BCH/63_45/FER_ORBGrand_WC_Latency_LW63_HW4.txt <==
 ######### ORBGRAND 63_4
Param 		 	Comp
 1                 2
 2                 3
 3                 5
 4                 7
 5                 10
 6                 14
 7                 19
 8                 25
 9                 33
 10                 43
 11                 55
 12                 70
 13                 88
 14                 110
 15                 136
 16                 167
 17                 203
 18                 246
 19                 295
 20                 352
 21                 417
 22                 492
 23                 576
 24                 672
 25                 779
 26                 900
 27                 1034
 28                 1184
 29                 1349
 30                 1533
 31                 1734
 32                 1956
 33                 2198
 34                 2464
 35                 2752
 36                 3067
 37                 3407
 38                 3777
 39                 4175
 40                 4606
 41                 5068
 42                 5567
 43                 6100
 44                 6673
 45                 7284
 46                 7939
 47                 8635
 48                 9379
 49                 10168
 50                 11009
 51                 11899
 52                 12845
 53                 13844
 54                 14904
 55                 16021
 56                 17203
 57                 18447
 58                 19761
 59                 21141
 60                 22596
 61                 24122
 62                 25728
 63                 27410


==> data/BCH/63_45/FER_ORBGrand_WC_Latency_LW63_HW5.txt <==
 ######### ORBGRAND 63_5
Param 		 		Comp
1                     2
2                     3
3                     5
4                     7
5                     10
6                     14
7                     19
8                     25
9                     33
10                     43
11                     55
12                     70
13                     88
14                     110
15                     137
16                     169
17                     207
18                     253
19                     307
20                     371
21                     446
22                     534
23                     636
24                     755
25                     892
26                     1050
27                     1231
28                     1438
29                     1673
30                     1941
31                     2243
32                     2584
33                     2967
34                     3397
35                     3877
36                     4413
37                     5008
38                     5669
39                     6400
40                     7208
41                     8097
42                     9076
43                     10149
44                     11325
45                     12610
46                     14013
47                     15540
48                     17202
49                     19005
50                     20961
51                     23077
52                     25365
53                     27833
54                     30495
55                     33359
56                     36439
57                     39745
58                     43292
59                     47090
60                     51156
61                     55500
62                     60140
63                     65088


==> data/BCH/63_45/FER_ORBGrand_WC_Latency_LW63_HW6.txt <==
 ######### ORBGRAND 63_6
Param 		 Comp
1             2
2             3
3             5
4             7
5             10
6             14
7             19
8             25
9             33
10             43
11             55
12             70
13             88
14             110
15             137
16             169
17             207
18             253
19             307
20             371
21             447
22             536
23             640
24             762
25             904
26             1069
27             1261
28             1482
29             1737
30             2031
31             2368
32             2753
33             3194
34             3695
35             4265
36             4911
37             5642
38             6466
39             7396
40             8439
41             9610
42             10920
43             12384
44             14014
45             15831
46             17846
47             20082
48             22555
49             25289
50             28302
51             31624
52             35272
53             39280
54             43671
55             48480
56             53732
57             59470
58             65719
59             72526
60             79923
61             87959
62             96669
63             106111


==> data/BCH/63_45/FER_ORBGrand_WC_Latency_LW63_HW63.txt <==
 ######### ORBGRAND 63_63
Param 		 		Comp
1                   2
2                   3
3                   5
4                   7
5                   10
6                   14
7                   19
8                   25
9                   33
10                   43
11                   55
12                   70
13                   88
14                   110
15                   137
16                   169
17                   207
18                   253
19                   307
20                   371
21                   447
22                   536
23                   640
24                   762
25                   904
26                   1069
27                   1261
28                   1483
29                   1739
30                   2035
31                   2375
32                   2765
33                   3213
34                   3725
35                   4310
36                   4978
37                   5738
38                   6602
39                   7584
40                   8697
41                   9957
42                   11383
43                   12993
44                   14809
45                   16857
46                   19161
47                   21751
48                   24661
49                   27925
50                   31583
51                   35680
52                   40262
53                   45382
54                   51100
55                   57478
56                   64586
57                   72503
58                   81311
59                   91103
60                   101983
61                   114059
62                   127453
63                   142301


==> data/BCH/63_45/FER_ORBGrand_WC_Latency_LW63_HW8.txt <==
 ######### ORBGRAND 63_8
Param 		 Comp
1             2
2             3
3             5
4             7
5             10
6             14
7             19
8             25
9             33
10             43
11             55
12             70
13             88
14             110
15             137
16             169
17             207
18             253
19             307
20             371
21             447
22             536
23             640
24             762
25             904
26             1069
27             1261
28             1483
29             1739
30             2035
31             2375
32             2765
33             3213
34             3725
35             4310
36             4978
37             5738
38             6602
39             7584
40             8697
41             9957
42             11383
43             12993
44             14809
45             16856
46             19159
47             21747
48             24654
49             27913
50             31564
51             35650
52             40217
53             45315
54             51003
55             57339
56             64392
57             72234
58             80945
59             90609
60             101325
61             113189
62             126316
63             140824


==> data/BCH/63_45/FER_SGRAND.txt <==
 ######### SGRAND
Eb/N0		FER					AVG-COMP
0.0 		0.705039 
0.5 		0.551158 
1.0 		0.438176 
1.5 		0.294888 
2.0 		0.134388 
2.5 		0.0694794
3.0 		0.0305126 
3.5 		0.00763376 
4.0 		0.00193517
4.5 		0.000389757 
5       	6.5909e-05
5.5       	7.3579e-06
      	


==> data/BCH/WC_Lat/FER_ListGrand_WC_Latency_LW127_HW10.txt <==
  Param 		 	Comp 
 1                   2
  2                   3
  3                   5
  4                   7
  5                   10
  6                   14
  7                   19
  8                   25
  9                   33
  10                   43
  11                   55
  12                   70
  13                   88
  14                   110
  15                   137
  16                   169
  17                   207
  18                   253
  19                   307
  20                   371
  21                   447
  22                   536
  23                   640
  24                   762
  25                   904
  26                   1069
  27                   1261
  28                   1483
  29                   1739
  30                   2035
  31                   2375
  32                   2765
  33                   3213
  34                   3725
  35                   4310
  36                   4978
  37                   5738
  38                   6602
  39                   7584
  40                   8697
  41                   9957
  42                   11383
  43                   12993
  44                   14809
  45                   16857
  46                   19161
  47                   21751
  48                   24661
  49                   27925
  50                   31583
  51                   35680
  52                   40262
  53                   45382
  54                   51100
  55                   57478
  56                   64586
  57                   72503
  58                   81311
  59                   91103
  60                   101983
  61                   114059
  62                   127453
  63                   142301
  64                   158745
  65                   176945
  66                   197076
  67                   219325
  68                   243899
  69                   271026
  70                   300948
  71                   333933
  72                   370274
  73                   410285
  74                   454309
  75                   502725
  76                   555933
  77                   614376
  78                   678533
  79                   748921
  80                   826100
  81                   910684
  82                   1.00332e+06
  83                   1.10474e+06
  84                   1.21569e+06
  85                   1.33702e+06
  86                   1.46963e+06
  87                   1.61448e+06
  88                   1.77262e+06
  89                   1.94519e+06
  90                   2.13339e+06
  91                   2.33855e+06
  92                   2.56208e+06
  93                   2.80549e+06
  94                   3.07042e+06
  95                   3.35863e+06
  96                   3.67201e+06
  97                   4.0126e+06
  98                   4.38255e+06
  99                   4.78422e+06
  100                   5.22011e+06
  101                   5.69291e+06
  102                   6.20548e+06
  103                   6.76093e+06
  104                   7.36253e+06
  105                   8.01384e+06
  106                   8.71859e+06
  107                   9.48084e+06
  108                   1.03049e+07
  109                   1.11953e+07
  110                   1.21571e+07
  111                   1.31954e+07
  112                   1.43157e+07
  113                   1.55242e+07
  114                   1.6827e+07
  115                   1.8231e+07
  116                   1.97433e+07
  117                   2.13715e+07
  118                   2.31238e+07
  119                   2.50088e+07
  120                   2.70356e+07
  121                   2.92141e+07
  122                   3.15544e+07
  123                   3.40677e+07
  124                   3.67655e+07
  125                   3.96601e+07
  126                   4.27647e+07
  127                   4.6093e+07


==> data/BCH/WC_Lat/FER_ListGrand_WC_Latency_LW127_HW12.txt <==
  Param 		 	Comp 
 1                   2
  2                   3
  3                   5
  4                   7
  5                   10
  6                   14
  7                   19
  8                   25
  9                   33
  10                   43
  11                   55
  12                   70
  13                   88
  14                   110
  15                   137
  16                   169
  17                   207
  18                   253
  19                   307
  20                   371
  21                   447
  22                   536
  23                   640
  24                   762
  25                   904
  26                   1069
  27                   1261
  28                   1483
  29                   1739
  30                   2035
  31                   2375
  32                   2765
  33                   3213
  34                   3725
  35                   4310
  36                   4978
  37                   5738
  38                   6602
  39                   7584
  40                   8697
  41                   9957
  42                   11383
  43                   12993
  44                   14809
  45                   16857
  46                   19161
  47                   21751
  48                   24661
  49                   27925
  50                   31583
  51                   35680
  52                   40262
  53                   45382
  54                   51100
  55                   57478
  56                   64586
  57                   72503
  58                   81311
  59                   91103
  60                   101983
  61                   114059
  62                   127453
  63                   142301
  64                   158745
  65                   176945
  66                   197077
  67                   219327
  68                   243903
  69                   271033
  70                   300960
  71                   333952
  72                   370304
  73                   410330
  74                   454376
  75                   502822
  76                   556072
  77                   614571
  78                   678805
  79                   749293
  80                   826605
  81                   911361
  82                   1.00422e+06
  83                   1.10592e+06
  84                   1.21724e+06
  85                   1.33904e+06
  86                   1.47222e+06
  87                   1.6178e+06
  88                   1.77684e+06
  89                   1.95053e+06
  90                   2.14011e+06
  91                   2.34696e+06
  92                   2.57254e+06
  93                   2.81846e+06
  94                   3.08643e+06
  95                   3.3783e+06
  96                   3.69608e+06
  97                   4.04192e+06
  98                   4.41816e+06
  99                   4.82732e+06
  100                   5.27208e+06
  101                   5.75537e+06
  102                   6.28033e+06
  103                   6.85033e+06
  104                   7.46901e+06
  105                   8.14029e+06
  106                   8.86838e+06
  107                   9.65779e+06
  108                   1.05134e+07
  109                   1.14404e+07
  110                   1.24445e+07
  111                   1.35316e+07
  112                   1.47083e+07
  113                   1.59815e+07
  114                   1.73586e+07
  115                   1.88476e+07
  116                   2.04572e+07
  117                   2.21965e+07
  118                   2.40753e+07
  119                   2.61043e+07
  120                   2.82946e+07
  121                   3.06585e+07
  122                   3.32089e+07
  123                   3.59596e+07
  124                   3.89254e+07
  125                   4.21223e+07
  126                   4.55671e+07
  127                   4.9278e+07


==> data/BCH/WC_Lat/FER_ListGrand_WC_Latency_LW127_HW127.txt <==
  Param 		 	Comp
  1                   2
  2                   3
  3                   5
  4                   7
  5                   10
  6                   14
  7                   19
  8                   25
  9                   33
  10                   43
  11                   55
  12                   70
  13                   88
  14                   110
  15                   137
  16                   169
  17                   207
  18                   253
  19                   307
  20                   371
  21                   447
  22                   536
  23                   640
  24                   762
  25                   904
  26                   1069
  27                   1261
  28                   1483
  29                   1739
  30                   2035
  31                   2375
  32                   2765
  33                   3213
  34                   3725
  35                   4310
  36                   4978
  37                   5738
  38                   6602
  39                   7584
  40                   8697
  41                   9957
  42                   11383
  43                   12993
  44                   14809
  45                   16857
  46                   19161
  47                   21751
  48                   24661
  49                   27925
  50                   31583
  51                   35680
  52                   40262
  53                   45382
  54                   51100
  55                   57478
  56                   64586
  57                   72503
  58                   81311
  59                   91103
  60                   101983
  61                   114059
  62                   127453
  63                   142301
  64                   158745
  65                   176945
  66                   197077
  67                   219327
  68                   243903
  69                   271033
  70                   300960
  71                   333952
  72                   370304
  73                   410330
  74                   454376
  75                   502822
  76                   556072
  77                   614571
  78                   678805
  79                   749293
  80                   826605
  81                   911361
  82                   1.00422e+06
  83                   1.10592e+06
  84                   1.21724e+06
  85                   1.33904e+06
  86                   1.47222e+06
  87                   1.6178e+06
  88                   1.77684e+06
  89                   1.95053e+06
  90                   2.14011e+06
  91                   2.34696e+06
  92                   2.57255e+06
  93                   2.81847e+06
  94                   3.08643e+06
  95                   3.37831e+06
  96                   3.6961e+06
  97                   4.04195e+06
  98                   4.41821e+06
  99                   4.82738e+06
  100                   5.27218e+06
  101                   5.7555e+06
  102                   6.28052e+06
  103                   6.8506e+06
  104                   7.46938e+06
  105                   8.1408e+06
  106                   8.86906e+06
  107                   9.6587e+06
  108                   1.05146e+07
  109                   1.1442e+07
  110                   1.24466e+07
  111                   1.35343e+07
  112                   1.47117e+07
  113                   1.59859e+07
  114                   1.73642e+07
  115                   1.88547e+07
  116                   2.04661e+07
  117                   2.22076e+07
  118                   2.40892e+07
  119                   2.61215e+07
  120                   2.83159e+07
  121                   3.06847e+07
  122                   3.3241e+07
  123                   3.59988e+07
  124                   3.89732e+07
  125                   4.21803e+07
  126                   4.56373e+07
  127                   4.93627e+07


==> data/BCH/WC_Lat/FER_ListGrand_WC_Latency_LW127_HW14.txt <==
  Param 		 	Comp
  1                   2
  2                   3
  3                   5
  4                   7
  5                   10
  6                   14
  7                   19
  8                   25
  9                   33
  10                   43
  11                   55
  12                   70
  13                   88
  14                   110
  15                   137
  16                   169
  17                   207
  18                   253
  19                   307
  20                   371
  21                   447
  22                   536
  23                   640
  24                   762
  25                   904
  26                   1069
  27                   1261
  28                   1483
  29                   1739
  30                   2035
  31                   2375
  32                   2765
  33                   3213
  34                   3725
  35                   4310
  36                   4978
  37                   5738
  38                   6602
  39                   7584
  40                   8697
  41                   9957
  42                   11383
  43                   12993
  44                   14809
  45                   16857
  46                   19161
  47                   21751
  48                   24661
  49                   27925
  50                   31583
  51                   35680
  52                   40262
  53                   45382
  54                   51100
  55                   57478
  56                   64586
  57                   72503
  58                   81311
  59                   91103
  60                   101983
  61                   114059
  62                   127453
  63                   142301
  64                   158745
  65                   176945
  66                   197077
  67                   219327
  68                   243903
  69                   271033
  70                   300960
  71                   333952
  72                   370304
  73                   410330
  74                   454376
  75                   502822
  76                   556072
  77                   614571
  78                   678805
  79                   749293
  80                   826605
  81                   911361
  82                   1.00422e+06
  83                   1.10592e+06
  84                   1.21724e+06
  85                   1.33904e+06
  86                   1.47222e+06
  87                   1.6178e+06
  88                   1.77684e+06
  89                   1.95053e+06
  90                   2.14011e+06
  91                   2.34696e+06
  92                   2.57255e+06
  93                   2.81847e+06
  94                   3.08643e+06
  95                   3.37831e+06
  96                   3.6961e+06
  97                   4.04195e+06
  98                   4.41821e+06
  99                   4.82738e+06
  100                   5.27218e+06
  101                   5.7555e+06
  102                   6.28052e+06
  103                   6.8506e+06
  104                   7.46938e+06
  105                   8.1408e+06
  106                   8.86906e+06
  107                   9.6587e+06
  108                   1.05146e+07
  109                   1.1442e+07
  110                   1.24466e+07
  111                   1.35343e+07
  112                   1.47117e+07
  113                   1.59859e+07
  114                   1.73642e+07
  115                   1.88547e+07
  116                   2.04661e+07
  117                   2.22076e+07
  118                   2.40892e+07
  119                   2.61215e+07
  120                   2.83159e+07
  121                   3.06847e+07
  122                   3.3241e+07
  123                   3.59988e+07
  124                   3.89732e+07
  125                   4.21803e+07
  126                   4.56373e+07
  127                   4.93627e+07


==> data/BCH/WC_Lat/FER_ListGrand_WC_Latency_LW127_HW16.txt <==
  Param 		 	Comp 
 1                   2
  2                   3
  3                   5
  4                   7
  5                   10
  6                   14
  7                   19
  8                   25
  9                   33
  10                   43
  11                   55
  12                   70
  13                   88
  14                   110
  15                   137
  16                   169
  17                   207
  18                   253
  19                   307
  20                   371
  21                   447
  22                   536
  23                   640
  24                   762
  25                   904
  26                   1069
  27                   1261
  28                   1483
  29                   1739
  30                   2035
  31                   2375
  32                   2765
  33                   3213
  34                   3725
  35                   4310
  36                   4978
  37                   5738
  38                   6602
  39                   7584
  40                   8697
  41                   9957
  42                   11383
  43                   12993
  44                   14809
  45                   16857
  46                   19161
  47                   21751
  48                   24661
  49                   27925
  50                   31583
  51                   35680
  52                   40262
  53                   45382
  54                   51100
  55                   57478
  56                   64586
  57                   72503
  58                   81311
  59                   91103
  60                   101983
  61                   114059
  62                   127453
  63                   142301
  64                   158745
  65                   176945
  66                   197077
  67                   219327
  68                   243903
  69                   271033
  70                   300960
  71                   333952
  72                   370304
  73                   410330
  74                   454376
  75                   502822
  76                   556072
  77                   614571
  78                   678805
  79                   749293
  80                   826605
  81                   911361
  82                   1.00422e+06
  83                   1.10592e+06
  84                   1.21724e+06
  85                   1.33904e+06
  86                   1.47222e+06
  87                   1.6178e+06
  88                   1.77684e+06
  89                   1.95053e+06
  90                   2.14011e+06
  91                   2.34696e+06
  92                   2.57255e+06
  93                   2.81847e+06
  94                   3.08643e+06
  95                   3.37831e+06
  96                   3.6961e+06
  97                   4.04195e+06
  98                   4.41821e+06
  99                   4.82738e+06
  100                   5.27218e+06
  101                   5.7555e+06
  102                   6.28052e+06
  103                   6.8506e+06
  104                   7.46938e+06
  105                   8.1408e+06
  106                   8.86906e+06
  107                   9.6587e+06
  108                   1.05146e+07
  109                   1.1442e+07
  110                   1.24466e+07
  111                   1.35343e+07
  112                   1.47117e+07
  113                   1.59859e+07
  114                   1.73642e+07
  115                   1.88547e+07
  116                   2.04661e+07
  117                   2.22076e+07
  118                   2.40892e+07
  119                   2.61215e+07
  120                   2.83159e+07
  121                   3.06847e+07
  122                   3.3241e+07
  123                   3.59988e+07
  124                   3.89732e+07
  125                   4.21803e+07
  126                   4.56373e+07
  127                   4.93627e+07


==> data/BCH/WC_Lat/FER_ListGrand_WC_Latency_LW127_HW4.txt <==
  Param 		 	Comp
  1                   2
  2                   3
  3                   5
  4                   7
  5                   10
  6                   14
  7                   19
  8                   25
  9                   33
  10                   43
  11                   55
  12                   70
  13                   88
  14                   110
  15                   136
  16                   167
  17                   203
  18                   246
  19                   295
  20                   352
  21                   417
  22                   492
  23                   576
  24                   672
  25                   779
  26                   900
  27                   1034
  28                   1184
  29                   1349
  30                   1533
  31                   1734
  32                   1956
  33                   2198
  34                   2464
  35                   2752
  36                   3067
  37                   3407
  38                   3777
  39                   4175
  40                   4606
  41                   5068
  42                   5567
  43                   6100
  44                   6673
  45                   7284
  46                   7939
  47                   8635
  48                   9379
  49                   10168
  50                   11009
  51                   11899
  52                   12845
  53                   13844
  54                   14904
  55                   16021
  56                   17203
  57                   18447
  58                   19761
  59                   21141
  60                   22596
  61                   24122
  62                   25728
  63                   27410
  64                   29177
  65                   31025
  66                   32964
  67                   34989
  68                   37110
  69                   39323
  70                   41638
  71                   44050
  72                   46570
  73                   49193
  74                   51930
  75                   54776
  76                   57742
  77                   60823
  78                   64031
  79                   67360
  80                   70822
  81                   74412
  82                   78142
  83                   82006
  84                   86017
  85                   90169
  86                   94475
  87                   98929
  88                   103544
  89                   108314
  90                   113253
  91                   118354
  92                   123631
  93                   129078
  94                   134709
  95                   140517
  96                   146517
  97                   152702
  98                   159087
  99                   165665
  100                   172451
  101                   179438
  102                   186642
  103                   194055
  104                   201693
  105                   209549
  106                   217639
  107                   225955
  108                   234514
  109                   243308
  110                   252354
  111                   261644
  112                   271195
  113                   280999
  114                   291074
  115                   301411
  116                   312028
  117                   322917
  118                   334096
  119                   345556
  120                   357316
  121                   369367
  122                   381728
  123                   394390
  124                   407372
  125                   420665
  126                   434289
  127                   448234


==> data/BCH/WC_Lat/FER_ListGrand_WC_Latency_LW127_HW6.txt <==
  Param 		 	Comp 
 1                2
  2                3
  3                5
  4                7
  5                10
  6                14
  7                19
  8                25
  9                33
  10                43
  11                55
  12                70
  13                88
  14                110
  15                137
  16                169
  17                207
  18                253
  19                307
  20                371
  21                447
  22                536
  23                640
  24                762
  25                904
  26                1069
  27                1261
  28                1482
  29                1737
  30                2031
  31                2368
  32                2753
  33                3194
  34                3695
  35                4265
  36                4911
  37                5642
  38                6466
  39                7396
  40                8439
  41                9610
  42                10920
  43                12384
  44                14014
  45                15831
  46                17846
  47                20082
  48                22555
  49                25289
  50                28302
  51                31624
  52                35272
  53                39280
  54                43671
  55                48480
  56                53732
  57                59470
  58                65719
  59                72526
  60                79923
  61                87959
  62                96669
  63                106111
  64                116320
  65                127360
  66                139274
  67                152128
  68                165969
  69                180874
  70                196891
  71                214103
  72                232567
  73                252370
  74                273574
  75                296278
  76                320545
  77                346482
  78                374163
  79                403699
  80                435170
  81                468701
  82                504374
  83                542323
  84                582642
  85                625471
  86                670911
  87                719117
  88                770193
  89                824305
  90                881571
  91                942163
  92                1.00621e+06
  93                1.07389e+06
  94                1.14535e+06
  95                1.22078e+06
  96                1.30033e+06
  97                1.38421e+06
  98                1.47258e+06
  99                1.56566e+06
  100                1.6636e+06
  101                1.76667e+06
  102                1.87503e+06
  103                1.98893e+06
  104                2.10857e+06
  105                2.23422e+06
  106                2.36606e+06
  107                2.5044e+06
  108                2.64943e+06
  109                2.80147e+06
  110                2.96074e+06
  111                3.12757e+06
  112                3.30217e+06
  113                3.48491e+06
  114                3.67602e+06
  115                3.87586e+06
  116                4.08471e+06
  117                4.30294e+06
  118                4.53082e+06
  119                4.76876e+06
  120                5.01706e+06
  121                5.27612e+06
  122                5.54626e+06
  123                5.82793e+06
  124                6.12144e+06
  125                6.42727e+06
  126                6.74576e+06
  127                7.07739e+06


==> data/BCH/WC_Lat/FER_ListGrand_WC_Latency_LW127_HW8.txt <==
  Param 		 	Comp 
 1                2
  2                3
  3                5
  4                7
  5                10
  6                14
  7                19
  8                25
  9                33
  10                43
  11                55
  12                70
  13                88
  14                110
  15                137
  16                169
  17                207
  18                253
  19                307
  20                371
  21                447
  22                536
  23                640
  24                762
  25                904
  26                1069
  27                1261
  28                1483
  29                1739
  30                2035
  31                2375
  32                2765
  33                3213
  34                3725
  35                4310
  36                4978
  37                5738
  38                6602
  39                7584
  40                8697
  41                9957
  42                11383
  43                12993
  44                14809
  45                16856
  46                19159
  47                21747
  48                24654
  49                27913
  50                31564
  51                35650
  52                40217
  53                45315
  54                51003
  55                57339
  56                64392
  57                72234
  58                80945
  59                90609
  60                101325
  61                113189
  62                126316
  63                140824
  64                156845
  65                174515
  66                193993
  67                215435
  68                239025
  69                264948
  70                293415
  71                324639
  72                358868
  73                396345
  74                437354
  75                482180
  76                531146
  77                584576
  78                642845
  79                706321
  80                775430
  81                850596
  82                932300
  83                1.02102e+06
  84                1.11732e+06
  85                1.22172e+06
  86                1.33486e+06
  87                1.45734e+06
  88                1.58988e+06
  89                1.73315e+06
  90                1.88795e+06
  91                2.05507e+06
  92                2.23538e+06
  93                2.42975e+06
  94                2.63919e+06
  95                2.86466e+06
  96                3.10728e+06
  97                3.36814e+06
  98                3.64847e+06
  99                3.94949e+06
  100                4.27257e+06
  101                4.61907e+06
  102                4.99051e+06
  103                5.3884e+06
  104                5.81441e+06
  105                6.27022e+06
  106                6.7577e+06
  107                7.27867e+06
  108                7.83521e+06
  109                8.42934e+06
  110                9.06332e+06
  111                9.73941e+06
  112                1.04601e+07
  113                1.12278e+07
  114                1.20453e+07
  115                1.29153e+07
  116                1.38408e+07
  117                1.48248e+07
  118                1.58704e+07
  119                1.69811e+07
  120                1.81603e+07
  121                1.94116e+07
  122                2.07389e+07
  123                2.21461e+07
  124                2.36375e+07
  125                2.52171e+07
  126                2.68898e+07
  127                2.866e+07


==> data/CRC/128_104/CRC_N128_104_GRANDAB.txt <==
# ./GRAND --code_type CRC --dec_type ABGRAND  -K 104 -N 128  -m 0 -M 7.5 -s 0.5 --max_bf 3 --SNR Eb
# K=104 C=0 N=128 S=0 CRC 
# ABGRAND(3)  NonSorted  syndromes/nCr: NotComputed%
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      740 |     7715 |      740 | 1.00e-01 | 1.00e+00 |   0.07 | 3.45e+05 |            
    0.50 |      708 |     6585 |      708 | 8.94e-02 | 1.00e+00 |   0.07 | 3.47e+05 |            
    1.00 |      779 |     6109 |      767 | 7.54e-02 | 9.85e-01 |   0.08 | 3.43e+05 |            
    1.50 |      768 |     5083 |      736 | 6.36e-02 | 9.58e-01 |   0.08 | 3.39e+05 |            
    2.00 |      771 |     4244 |      719 | 5.29e-02 | 9.33e-01 |   0.08 | 3.33e+05 |            
    2.50 |      897 |     3913 |      741 | 4.19e-02 | 8.26e-01 |   0.09 | 3.03e+05 |            
    3.00 |      858 |     2741 |      595 | 3.07e-02 | 6.93e-01 |   0.09 | 2.64e+05 |            
    3.50 |     1153 |     2344 |      558 | 1.95e-02 | 4.84e-01 |   0.12 | 2.07e+05 |            
    4.00 |     1536 |     1775 |      460 | 1.11e-02 | 2.99e-01 |   0.16 | 1.45e+05 |            
    4.50 |     2516 |     1487 |      398 | 5.68e-03 | 1.58e-01 |   0.26 | 8.94e+04 |            
    5.00 |     5594 |     1277 |      361 | 2.20e-03 | 6.45e-02 |   0.61 | 4.50e+04 |            
    5.50 |    10741 |      811 |      232 | 7.26e-04 | 2.16e-02 |   1.30 | 2.04e+04 |            
    6.00 |    25763 |      489 |      141 | 1.83e-04 | 5.47e-03 |   3.83 | 7.15e+03 |            
    6.50 |    94069 |      363 |      107 | 3.71e-05 | 1.14e-03 |   9.60 | 2.40e+03 |            
    7.00 |   487218 |      392 |      109 | 7.74e-06 | 2.24e-04 |  34.69 | 6.83e+02 |            
    7.50 |  3847568 |      367 |      103 | 9.17e-07 | 2.68e-05 | 102.51 | 1.65e+02 |  

==> data/CRC/128_104/CRC_N128_104_ILW_10_6.txt <==
########### at        ILW
Eb/N0   FER		Tests/f 
0       1  981735
0.5       0.945888  936498
1       0.905029  913559
1.5       0.788882  823644
2       0.606108  655493
2.5       0.396617  454903
3       0.190447  239571
3.5       0.0775331  106610
4       0.0161003  30873.4
4.5       0.00259054  6640.4
5       0.000284475  1094.45
5.5       1.78343e-05  148.171
6       1.34505e-06  22.027
6.5       8.99128e-08  4.84489


==> data/CRC/128_104/CRC_N128_104_ILW_10_7.txt <==
########### at        ILW
Eb/N0   FER		Tests/f 
0       0.97619  7.31757e+06
0.5       0.935332  6.74996e+06
1       0.815909  6.37985e+06
1.5       0.657558  5.39416e+06
2       0.461808  3.86176e+06
2.5       0.262892  2.32744e+06
3       0.114322  1.04531e+06
3.5       0.0346754  354087
4       0.00644229  79226
4.5       0.000811995  11393.8
5       9.32154e-05  1386.02
5.5       8.61246e-06  168.895
6       6.89214e-07  22.7628
6.5       5.48737e-08  4.84667


==> data/CRC/128_104/CRC_N128_104_ILW_5_10_7.txt <==
########### at        ILW
Eb/N0   FER		Tests/f 
0       0.984127  1.72824e+07
0.5       0.926768  1.54817e+07
1       0.782003  1.36287e+07
1.5       0.612486  9.50377e+06
2       0.470809  8.2252e+06
2.5       0.229535  3.90149e+06
3       0.0887289  1.56594e+06
3.5       0.0256597  442402
4       0.00506054  90263.4
4.5       0.00082039  12320.2
5       0.000101054  1652.49
5.5       7.09338e-06  174.383
6       7.76389e-07  23.2638
6.5       4.94235e-08  4.85937


==> data/CRC/128_104/CRC_N128_104_LISTGRAND_10.txt <==
# K=104 N=128 CRC 
# LIST GRAND DELTA = 10 LW = 96, HW = 8
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      102 |     1239 |      101 | 0.00e-00 | 9.99e-01 |   0.00 | 2.91e+06 |            
    0.50 |      109 |     1144 |      102 | 0.00e-00 | 9.61e-01 |   0.00 | 2.86e+06 |            
    1.00 |      114 |     1066 |      101 | 0.00e-00 | 9.17e-01 |   0.00 | 2.81e+06 |            
    1.50 |      132 |      928 |      101 | 0.00e-00 | 7.11e-01 |   0.00 | 2.27e+06 |            
    2.00 |      221 |      895 |      101 | 0.00e-00 | 5.03e-01 |   0.00 | 1.79e+06 |            
    2.50 |      406 |      914 |      102 | 0.00e-00 | 2.83e-01 |   0.00 | 1.14e+06 |            
    3.00 |      839 |      873 |      101 | 0.00e-00 | 1.38e-01 |   0.00 | 6.17e+05 |  
    3.50 |     2620 |      844 |      102 | 0.00e-00 | 4.31e-02 |   0.00 | 2.19e+05 |            
    4.00 |     9346 |      813 |      102 | 0.00e-00 | 8.14e-03 |   0.01 | 5.84e+04 |            
    4.50 |    60411 |      753 |      101 | 0.00e-00 | 1.12e-03 |   0.06 | 1.19e+04 |            
    5.00 |   296740 |      712 |      100 | 0.00e-00 | 1.35e-04 |   0.36 | 2.06e+03 |            
    5.50 |  1942798 |      706 |      102 | 0.00e-00 | 1.69e-05 |   2.87 | 3.88e+02 |            
    6.00 | 14624001 |      676 |      100 | 0.00e-00 | 1.72e-06 |   7.56 | 7.75e+01 |            
    6.50 | 83544736 |      651 |      100 | 0.00e-00 | 2.50e-07 |  18.84 | 1.91e+01 |            
    7.00 | 6.62e+08 |      660 |      100 | 0.00e-00 | 3.16e-08 |  33.75 | 4.27e+00 |            
 #   7.50 | 6.12e+09 |      661 |      100 | 0.00e-00 | 0.00e-00 |  45.15 | 0.00e+00 |   


==> data/CRC/128_104/CRC_N128_104_LISTGRAND_15.txt <==
# K=104 N=128 CRC 
# LIST GRAND DELTA = 15 LW = 96, HW = 8
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      102 |     1239 |      101 | 0.00e-00 | 9.92e-01 |   0.00 | 2.98e+06 |            
    0.50 |      109 |     1144 |      102 | 0.00e-00 | 9.68e-01 |   0.00 | 2.84e+06 |            
    1.00 |      114 |     1066 |      101 | 0.00e-00 | 9.25e-01 |   0.00 | 2.90e+06 |            
    1.50 |      132 |      928 |      101 | 0.00e-00 | 7.27e-01 |   0.00 | 2.27e+06 |            
    2.00 |      221 |      895 |      101 | 0.00e-00 | 5.16e-01 |   0.00 | 1.82e+06 |            
    2.50 |      406 |      914 |      102 | 0.00e-00 | 2.88e-01 |   0.00 | 1.16e+06 |            
    3.00 |      839 |      873 |      101 | 0.00e-00 | 1.27e-01 |   0.00 | 6.66e+05 |  
    3.50 |     2620 |      844 |      102 | 0.00e-00 | 4.55e-02 |   0.00 | 2.62e+05 |            
    4.00 |     9346 |      813 |      102 | 0.00e-00 | 8.01e-03 |   0.01 | 6.44e+04 |            
    4.50 |    60411 |      753 |      101 | 0.00e-00 | 1.18e-03 |   0.06 | 1.35e+04 |            
    5.00 |   296740 |      712 |      100 | 0.00e-00 | 1.50e-04 |   0.36 | 2.61e+03 |            
    5.50 |  1942798 |      706 |      102 | 0.00e-00 | 1.34e-05 |   2.87 | 4.65e+02 |            
    6.00 | 14624001 |      676 |      100 | 0.00e-00 | 1.48e-06 |   7.56 | 9.93e+01 |            
    6.50 | 83544736 |      651 |      100 | 0.00e-00 | 2.09e-07 |  18.84 | 2.58e+01 |            
    7.00 | 6.62e+08 |      660 |      100 | 0.00e-00 | 2.64e-08 |  33.75 | 2.49e+00 |            
#    7.50 | 6.12e+09 |      661 |      100 | 0.00e-00 | 0.00e-00 |  45.15 | 0.00e+00 | 


==> data/CRC/128_104/CRC_N128_104_LISTGRAND_30.txt <==
# K=104 N=128 CRC 
# LIST GRAND DELTA = 30 LW = 128, HW = 16
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      102 |     1239 |      101 | 0.00e-00 | 9.61e-01 |   0.00 | 2.67e+07 |            
    0.50 |      109 |     1144 |      102 | 0.00e-00 | 9.50e-01 |   0.00 | 2.94e+07 |            
    1.00 |      114 |     1066 |      101 | 0.00e-00 | 8.80e-01 |   0.00 | 2.54e+07 |            
    1.50 |      132 |      928 |      101 | 0.00e-00 | 5.58e-01 |   0.00 | 1.69e+07 |            
    2.00 |      221 |      895 |      101 | 0.00e-00 | 4.43e-01 |   0.00 | 1.43e+07 |            
    2.50 |      406 |      914 |      102 | 0.00e-00 | 1.71e-01 |   0.00 | 7.28e+06 |            
    3.00 |      839 |      873 |      101 | 0.00e-00 | 7.20e-02 |   0.00 | 3.46e+06 |  
    3.50 |     2620 |      844 |      102 | 0.00e-00 | 1.87e-02 |   0.00 | 1.10e+06 |            
    4.00 |     9346 |      813 |      102 | 0.00e-00 | 3.26e-03 |   0.01 | 2.19e+05 |            
    4.50 |    60411 |      753 |      101 | 0.00e-00 | 4.26e-04 |   0.06 | 4.07e+04 |            
    5.00 |   296740 |      712 |      100 | 0.00e-00 | 3.13e-05 |   0.36 | 6.45e+03 |            
    5.50 |  1942798 |      706 |      102 | 0.00e-00 | 2.88e-06 |   2.87 | 3.98e+02 |   
    6.00 | 14624001 |      676 |      100 | 0.00e-00 | 2.29e-07 |   7.56 | 4.40e+01 | 	


	 

==> data/CRC/128_104/CRC_N128_104_LISTGRAND_5.txt <==
# K=104 N=128 CRC 
# LIST GRAND DELTA = 5 LW = 96, HW = 8
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      102 |     1239 |      101 | 0.00e-00 | 9.99e-01 |   0.00 | 2.96e+06 |            
    0.50 |      109 |     1144 |      102 | 0.00e-00 | 9.76e-01 |   0.00 | 2.68e+06 |            
    1.00 |      114 |     1066 |      101 | 0.00e-00 | 8.71e-01 |   0.00 | 2.72e+06 |            
    1.50 |      132 |      928 |      101 | 0.00e-00 | 7.18e-01 |   0.00 | 2.32e+06 |            
    2.00 |      221 |      895 |      101 | 0.00e-00 | 5.39e-01 |   0.00 | 1.71e+06 |            
    2.50 |      406 |      914 |      102 | 0.00e-00 | 2.82e-01 |   0.00 | 1.05e+06 |            
    3.00 |      839 |      873 |      101 | 0.00e-00 | 1.33e-01 |   0.00 | 5.22e+05 |  
    3.50 |     2620 |      844 |      102 | 0.00e-00 | 3.68e-02 |   0.00 | 1.85e+05 |            
    4.00 |     9346 |      813 |      102 | 0.00e-00 | 8.26e-03 |   0.01 | 5.03e+04 |            
    4.50 |    60411 |      753 |      101 | 0.00e-00 | 1.31e-03 |   0.06 | 1.03e+04 |            
    5.00 |   296740 |      712 |      100 | 0.00e-00 | 1.16e-04 |   0.36 | 1.65e+03 |            
    5.50 |  1942798 |      706 |      102 | 0.00e-00 | 1.86e-05 |   2.87 | 3.19e+02 |            
    6.00 | 14624001 |      676 |      100 | 0.00e-00 | 2.19e-06 |   7.56 | 6.19e+01 |            
    6.50 | 83544736 |      651 |      100 | 0.00e-00 | 3.19e-07 |  18.84 | 1.43e+01 |            
    7.00 | 6.62e+08 |      660 |      100 | 0.00e-00 | 3.73e-08 |  33.75 | 4.25e+00 |            
 #   7.50 | 6.12e+09 |      661 |      100 | 0.00e-00 | 0.00e-00 |  45.15 | 0.00e+00 |  


==> data/CRC/128_104/CRC_N128_104_ORBGRAND.txt <==
#./GRAND --code_type CRC --dec_type ORBGRAND  -K 104 -N 128  -m 3.5 -M 7.5 -s 0.5 --SNR Eb 
# K=104 C=0 N=128 S=0 CRC 
# ORBGRAND Q:3.40e+38 | LW: 8256 | HW: 128 | Precomp: 32
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      104 |     1294 |      101 | 1.20e-01 | 9.71e-01 |   0.00 | 1.59e+07 |            
    0.50 |      112 |     1198 |      101 | 1.03e-01 | 9.02e-01 |   0.00 | 1.43e+07 |            
    1.00 |      123 |     1081 |      101 | 8.45e-02 | 8.21e-01 |   0.00 | 1.21e+07 |            
    1.50 |      158 |     1085 |      101 | 6.60e-02 | 6.39e-01 |   0.00 | 8.36e+06 |            
    2.00 |      247 |     1001 |      101 | 3.90e-02 | 4.09e-01 |   0.00 | 5.69e+06 |            
    2.50 |      494 |      930 |      100 | 1.81e-02 | 2.02e-01 |   0.00 | 3.42e+06 |            
    3.00 |     1136 |      910 |      101 | 7.70e-03 | 8.89e-02 |   0.00 | 1.15e+06 | 
    3.50 |     4779 |      910 |      100 | 1.83e-03 | 2.09e-02 |   0.00 | 3.08e+05 |            
    4.00 |    23300 |      894 |      100 | 3.69e-04 | 4.29e-03 |   0.00 | 8.10e+04 |            
    4.50 |   144562 |      779 |      101 | 5.18e-05 | 6.99e-04 |   0.01 | 1.15e+04 |            
    5.00 |   933307 |      718 |      100 | 7.40e-06 | 1.07e-04 |   0.06 | 2.02e+03 |            
    5.50 |  6100999 |      645 |      100 | 1.02e-06 | 1.64e-05 |   0.44 | 3.12e+02 |            
    6.00 | 42429496 |      618 |      100 | 1.40e-07 | 2.36e-06 |   2.03 | 5.56e+01 |            
    6.50 | 2.92e+08 |      591 |      100 | 1.95e-08 | 3.42e-07 |   6.31 | 1.17e+01 |            
    7.00 | 2.24e+09 |      576 |      100 | 2.47e-09 | 4.46e-08 |  13.59 | 3.19e+00 |            
    7.50 | 1.16e+10 |      589 |      100 | 4.89e-10 | 8.64e-09 |  27.96 | 1.51e+00 |  

==> data/CRC/128_104/CRC_N128_104_ORBGRAND_LW_128_HW_16.txt <==
#./GRAND --code_type CRC --dec_type ORBGRAND  -K 104 -N 128  -m 0 -M 7 -s 0.5  --SNR Eb --max_bf 128 --max_w 16 --lw true
# K=104 C=0 N=128 S=0 CRC 
# ORBGRAND Q:3.40e+38 | LW: 128 | HW: 16 | Precomp: 32
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      104 |     1282 |      101 | 1.19e-01 | 9.71e-01 |   0.00 | 1.54e+07 |            
    0.50 |      112 |     1192 |      101 | 1.02e-01 | 9.02e-01 |   0.00 | 1.40e+07 |            
    1.00 |      123 |     1069 |      101 | 8.36e-02 | 8.21e-01 |   0.00 | 1.15e+07 |            
    1.50 |      158 |     1072 |      101 | 6.52e-02 | 6.39e-01 |   0.00 | 8.22e+06 |            
    2.00 |      247 |     1001 |      101 | 3.90e-02 | 4.09e-01 |   0.00 | 5.69e+06 |            
    2.50 |      500 |      934 |      101 | 1.80e-02 | 2.02e-01 |   0.00 | 3.35e+06 |            
    3.00 |     1143 |      907 |      101 | 7.63e-03 | 8.84e-02 |   0.00 | 1.06e+06 |            
    3.50 |     4979 |      924 |      100 | 1.78e-03 | 2.01e-02 |   0.00 | 3.32e+05 |            
    4.00 |    23279 |      886 |      101 | 3.66e-04 | 4.34e-03 |   0.01 | 8.03e+04 |            
    4.50 |   142983 |      786 |      102 | 5.29e-05 | 7.13e-04 |   0.04 | 1.16e+04 |            
    5.00 |   935020 |      719 |      100 | 7.39e-06 | 1.07e-04 |   0.22 | 2.01e+03 |            
    5.50 |  6094019 |      645 |      100 | 1.02e-06 | 1.64e-05 |   1.53 | 3.12e+02 |            
    6.00 | 42215496 |      611 |      100 | 1.39e-07 | 2.37e-06 |   8.65 | 5.84e+01 |            
    6.50 | 2.92e+08 |      591 |      100 | 1.94e-08 | 3.42e-07 |  25.42 | 1.17e+01 |            
    7.00 | 2.24e+09 |      576 |      100 | 2.47e-09 | 4.46e-08 |  48.78 | 3.19e+00 |   

==> data/CRC/128_104/CRC_N128_104_ORBGRAND_LW_96_HW_8.txt <==
#./GRAND --code_type CRC --dec_type ORBGRAND  -K 104 -N 128  -m 3.5 -M 7.5 -s 0.5 --max_bf 96 --max_w 8 --SNR Eb --lw true 

# K=104 C=0 N=128 S=0 CRC 
# ORBGRAND Q:3.40e+38 | LW: 96 | HW: 8 | Precomp: 32
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      104 |     1100 |      101 | 1.02e-01 | 9.71e-01 |   0.00 | 2.86e+06 |            
    0.50 |      106 |      992 |      101 | 9.00e-02 | 9.53e-01 |   0.00 | 2.80e+06 |            
    1.00 |      115 |      865 |      100 | 7.23e-02 | 8.70e-01 |   0.00 | 2.52e+06 |            
    1.50 |      144 |      784 |      100 | 5.24e-02 | 6.94e-01 |   0.00 | 2.03e+06 |            
    2.00 |      214 |      802 |      101 | 3.60e-02 | 4.72e-01 |   0.00 | 1.49e+06 |            
    2.50 |      328 |      732 |      101 | 2.15e-02 | 3.08e-01 |   0.00 | 1.02e+06 |            
    3.00 |      897 |      699 |      101 | 7.49e-03 | 1.13e-01 |   0.00 | 4.25e+05 | 
    3.50 |     2978 |      655 |      100 | 2.11e-03 | 3.36e-02 |   0.00 | 1.56e+05 |            
    4.00 |    12246 |      675 |      101 | 5.30e-04 | 8.25e-03 |   0.00 | 4.12e+04 |            
    4.50 |    77653 |      570 |      101 | 7.06e-05 | 1.30e-03 |   0.01 | 9.30e+03 |            
    5.00 |   580113 |      546 |      100 | 9.05e-06 | 1.72e-04 |   0.08 | 1.51e+03 |            
    5.50 |  4673634 |      530 |      100 | 1.09e-06 | 2.14e-05 |   0.46 | 2.72e+02 |            
    6.00 | 34491908 |      508 |      100 | 1.42e-07 | 2.90e-06 |   2.16 | 5.32e+01 |            
    6.50 | 2.56e+08 |      452 |      100 | 1.70e-08 | 3.90e-07 |   6.31 | 1.12e+01 |            
    7.00 | 1.61e+09 |      459 |      100 | 2.74e-09 | 6.20e-08 |  12.79 | 3.11e+00 |            
    7.50 | 1.17e+10 |      539 |      100 | 4.45e-10 | 8.58e-09 |  28.08 | 1.51e+00 | 

==> data/CRC/128_104/CRC_N128_104_OSD.txt <==
 #  GRANDv2-master ./GRAND --code_type CRC --dec_type OSD  -K 104 -N 128  -m 0 -M 7.0 -s 0.5 --SNR Eb --max_bf 2
# K=104 C=0 N=128 S=0 CRC 
# OSD_2
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      126 |     1529 |      121 | 1.17e-01 | 9.60e-01 |   0.00 | 5.46e+03 |            
    0.50 |      121 |     1386 |      115 | 1.10e-01 | 9.50e-01 |   0.00 | 5.46e+03 |            
    1.00 |      135 |     1105 |      105 | 7.87e-02 | 7.78e-01 |   0.00 | 5.46e+03 |            
    1.50 |      170 |     1096 |      105 | 6.20e-02 | 6.18e-01 |   0.00 | 5.46e+03 |            
    2.00 |      240 |     1043 |      104 | 4.18e-02 | 4.33e-01 |   0.00 | 5.46e+03 |            
    2.50 |      538 |      946 |      102 | 1.69e-02 | 1.90e-01 |   0.00 | 5.46e+03 |            
    3.00 |     1400 |      904 |      100 | 6.21e-03 | 7.14e-02 |   0.00 | 5.46e+03 |            
    3.50 |     5856 |      896 |      100 | 1.47e-03 | 1.71e-02 |   0.00 | 5.46e+03 |            
    4.00 |    32628 |      847 |      100 | 2.50e-04 | 3.06e-03 |   0.00 | 5.46e+03 |            
    4.50 |   290525 |      775 |      100 | 2.56e-05 | 3.44e-04 |   0.00 | 5.46e+03 |            
    5.00 |  3111704 |      701 |      100 | 2.17e-06 | 3.21e-05 |   0.00 | 5.46e+03 |  
    5.50 | 44197120 |      616 |      99  | 1.34e-07 | 2.24e-06 |   0.00 | 5.46e+03 |  

==> data/CRC/128_104/CRC_N128_104_SGRAND.txt <==
#./GRAND --code_type CRC --dec_type SGRAND  -K 104 -N 128  -m 0 -M 6.5 -s 0.5 --max_q 1000000  --SNR Eb 
# K=104 C=0 N=128 S=0 CRC 
# SGRAND Q:1.00e+06 | BF: 128 | W: 128
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      102 |     1065 |      101 | 1.00e-01 | 9.90e-01 |   0.00 | 9.72e+05 |            
    0.50 |      106 |      977 |      102 | 8.86e-02 | 9.62e-01 |   0.00 | 9.56e+05 |            
    1.00 |      114 |      851 |      104 | 7.18e-02 | 9.12e-01 |   0.00 | 8.84e+05 |            
    1.50 |      136 |      725 |      101 | 5.13e-02 | 7.43e-01 |   0.00 | 7.64e+05 |            
    2.00 |      205 |      739 |      102 | 3.47e-02 | 4.98e-01 |   0.00 | 5.63e+05 |            
    2.50 |      274 |      665 |      101 | 2.33e-02 | 3.69e-01 |   0.00 | 4.41e+05 |            
    3.00 |      679 |      620 |      102 | 8.78e-03 | 1.50e-01 |   0.00 | 1.94e+05 |            
    3.50 |     2255 |      611 |      101 | 2.61e-03 | 4.48e-02 |   0.00 | 7.19e+04 |            
    4.00 |    10343 |      613 |      103 | 5.70e-04 | 9.96e-03 |   0.02 | 1.86e+04 |            
    4.50 |    79833 |      548 |      100 | 6.60e-05 | 1.25e-03 |   0.07 | 3.74e+03 |            
    5.00 |  1148376 |      564 |      100 | 4.72e-06 | 8.71e-05 |   0.47 | 5.02e+02 |            
    5.50 | 21092400 |      545 |      100 | 2.48e-07 | 4.74e-06 |   3.21 | 6.72e+01 |            
    6.00 | 5.44e+08 |      564 |      100 | 9.98e-09 | 1.84e-07 |   8.07 | 1.13e+01 |       
    6.50 | 7.91e+09 |      527 |      100 | 6.40e-10 | 1.26e-08 |   5.30 | 3.33e+00 |            
  #  7.00 | 1.74e+08 |        0 |        0 | 5.53e-11 | 5.76e-09 |   4.54 | 1.72e+00 | 

==> data/CRC/128_104/CRC_N128_104_SGRAND_10_3.txt <==
# ./GRAND --code_type CRC --dec_type SGRAND  -K 104 -N 128  -m 0 -M 6.5 -s 0.5  --SNR Eb --max_q 1000
# K=104 C=0 N=128 S=0 CRC 
# SGRAND Q:1.00e+03 | BF: 128 | W: 128
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |     1543 |    16121 |     1543 | 1.00e-01 | 1.00e+00 |   0.16 | 1.00e+03 |            
    0.50 |     1611 |    14730 |     1609 | 8.79e-02 | 9.99e-01 |   0.17 | 1.00e+03 |            
    1.00 |     1685 |    13412 |     1676 | 7.65e-02 | 9.95e-01 |   0.17 | 9.98e+02 |            
    1.50 |     1591 |    10614 |     1556 | 6.41e-02 | 9.78e-01 |   0.16 | 9.88e+02 |            
    2.00 |     1676 |     9192 |     1577 | 5.27e-02 | 9.41e-01 |   0.17 | 9.59e+02 |            
    2.50 |     1722 |     7406 |     1474 | 4.14e-02 | 8.56e-01 |   0.18 | 8.95e+02 |            
    3.00 |     1972 |     6066 |     1372 | 2.96e-02 | 6.96e-01 |   0.20 | 7.67e+02 |            
    3.50 |     2421 |     4561 |     1133 | 1.81e-02 | 4.68e-01 |   0.25 | 5.72e+02 |            
    4.00 |     3739 |     3621 |      982 | 9.31e-03 | 2.63e-01 |   0.39 | 3.67e+02 |            
    4.50 |     7247 |     2880 |      844 | 3.82e-03 | 1.16e-01 |   0.80 | 1.93e+02 |            
    5.00 |    13592 |     1302 |      409 | 9.21e-04 | 3.01e-02 |   1.57 | 7.53e+01 |            
    5.50 |    23234 |      515 |      167 | 2.13e-04 | 7.19e-03 |   2.97 | 2.64e+01 |            
    6.00 |   123373 |      327 |      116 | 2.55e-05 | 9.40e-04 |   5.11 | 8.37e+00 |            
    6.50 |  1182290 |      284 |      104 | 2.31e-06 | 8.80e-05 |   8.33 | 3.18e+00 | 

==> data/CRC/128_104/CRC_N128_104_SGRAND_10_4.txt <==
# ./GRAND --code_type CRC --dec_type SGRAND  -K 104 -N 128  -m 0 -M 6.5 -s 0.5  --SNR Eb --max_q 10000
# K=104 C=0 N=128 S=0 CRC 
# SGRAND Q:1.00e+04 | BF: 128 | W: 128
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      146 |     1520 |      146 | 1.00e-01 | 1.00e+00 |   0.01 | 1.00e+04 |            
    0.50 |      149 |     1356 |      148 | 8.75e-02 | 9.93e-01 |   0.02 | 9.94e+03 |            
    1.00 |      133 |     1022 |      132 | 7.39e-02 | 9.92e-01 |   0.01 | 9.96e+03 |            
    1.50 |      125 |      802 |      118 | 6.17e-02 | 9.44e-01 |   0.01 | 9.61e+03 |            
    2.00 |      143 |      724 |      125 | 4.87e-02 | 8.74e-01 |   0.01 | 9.16e+03 |            
    2.50 |      164 |      692 |      120 | 4.06e-02 | 7.32e-01 |   0.02 | 7.82e+03 |            
    3.00 |      381 |      890 |      193 | 2.25e-02 | 5.07e-01 |   0.02 | 6.01e+03 |            
    3.50 |      730 |      847 |      189 | 1.12e-02 | 2.59e-01 |   0.04 | 3.42e+03 |            
    4.00 |     1527 |      663 |      150 | 4.17e-03 | 9.82e-02 |   0.08 | 1.66e+03 |            
    4.50 |     3834 |      460 |      115 | 1.15e-03 | 3.00e-02 |   0.20 | 6.34e+02 |            
    5.00 |    15240 |      411 |      100 | 2.59e-04 | 6.56e-03 |   0.56 | 1.92e+02 |            
    5.50 |   152323 |      405 |      107 | 2.56e-05 | 7.02e-04 |   1.94 | 4.33e+01 |            
    6.00 |  1952177 |      372 |      101 | 1.83e-06 | 5.17e-05 |   4.52 | 1.03e+01 |            
    6.50 | 38744796 |      368 |      100 | 9.13e-08 | 2.58e-06 |   7.38 | 3.31e+00 |  

==> data/CRC/128_104/CRC_N128_104_SGRAND_10_5.txt <==
# ./GRAND --code_type CRC --dec_type SGRAND  -K 104 -N 128  -m 0 -M 6.5 -s 0.5  --SNR Eb --max_q 100000
# K=104 C=0 N=128 S=0 CRC 
# SGRAND Q:1.00e+05 | BF: 128 | W: 128
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      102 |     1073 |      102 | 1.01e-01 | 1.00e+00 |   0.00 | 9.96e+04 |            
    0.50 |      106 |      987 |      104 | 8.95e-02 | 9.81e-01 |   0.00 | 9.81e+04 |            
    1.00 |      114 |      860 |      107 | 7.25e-02 | 9.39e-01 |   0.00 | 9.47e+04 |            
    1.50 |      124 |      724 |      108 | 5.61e-02 | 8.71e-01 |   0.00 | 9.11e+04 |            
    2.00 |      138 |      619 |      101 | 4.31e-02 | 7.32e-01 |   0.00 | 7.89e+04 |            
    2.50 |      193 |      632 |      102 | 3.15e-02 | 5.28e-01 |   0.00 | 6.03e+04 |            
    3.00 |      369 |      537 |      101 | 1.40e-02 | 2.74e-01 |   0.00 | 3.71e+04 |            
    3.50 |      931 |      531 |      102 | 5.48e-03 | 1.10e-01 |   0.01 | 1.66e+04 |            
    4.00 |     3235 |      509 |      101 | 1.51e-03 | 3.12e-02 |   0.02 | 6.08e+03 |            
    4.50 |    15233 |      515 |      103 | 3.25e-04 | 6.76e-03 |   0.06 | 1.76e+03 |            
    5.00 |   141065 |      473 |      102 | 3.22e-05 | 7.23e-04 |   0.30 | 3.34e+02 |            
    5.50 |  1905141 |      455 |      100 | 2.30e-06 | 5.25e-05 |   1.35 | 5.80e+01 |            
    6.00 | 48261536 |      442 |      100 | 8.81e-08 | 2.07e-06 |   4.09 | 1.11e+01 |            
    6.50 | 2.44e+09 |      455 |      100 | 1.79e-09 | 4.10e-08 |   7.74 | 3.33e+00 |  

==> data/CRC/128_104/CRC_N128_104_SGRAND_10_6.txt <==
# ./GRAND --code_type CRC --dec_type SGRAND  -K 104 -N 128  -m 0 -M 6.5 -s 0.5  --SNR Eb --max_q 1000000
# K=104 C=0 N=128 S=0 CRC 
# SGRAND Q:1.00e+06 | BF: 128 | W: 128
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      102 |     1065 |      101 | 1.00e-01 | 9.90e-01 |   0.00 | 9.72e+05 |            
    0.50 |      105 |      968 |      101 | 8.86e-02 | 9.62e-01 |   0.00 | 9.56e+05 |            
    1.00 |      111 |      821 |      101 | 7.11e-02 | 9.10e-01 |   0.00 | 8.85e+05 |            
    1.50 |      133 |      726 |      100 | 5.25e-02 | 7.52e-01 |   0.00 | 7.70e+05 |            
    2.00 |      197 |      724 |      101 | 3.53e-02 | 5.13e-01 |   0.00 | 5.76e+05 |            
    2.50 |      265 |      655 |      100 | 2.38e-02 | 3.77e-01 |   0.00 | 4.40e+05 |            
    3.00 |      678 |      600 |      100 | 8.51e-03 | 1.47e-01 |   0.00 | 1.93e+05 |            
    3.50 |     2240 |      610 |      101 | 2.62e-03 | 4.51e-02 |   0.00 | 7.19e+04 |            
    4.00 |    10201 |      595 |      100 | 5.61e-04 | 9.80e-03 |   0.00 | 1.86e+04 |            
    4.50 |    78920 |      548 |      100 | 6.68e-05 | 1.27e-03 |   0.02 | 3.77e+03 |            
    5.00 |  1149451 |      564 |      100 | 4.72e-06 | 8.70e-05 |   0.16 | 5.01e+02 |            
    5.50 | 21066004 |      545 |      100 | 2.49e-07 | 4.75e-06 |   1.00 | 6.72e+01 |            
    6.00 | 5.44e+08 |      564 |      100 | 9.98e-09 | 1.84e-07 |   4.01 | 1.13e+01 |            
    6.50 | 5.00e+09 |      360 |       66 | 6.93e-10 | 1.32e-08 |   7.46 | 3.33e+00 |

==> data/CRC/128_104/CRC_N128_104_SGRAND_10_7.txt <==
#./GRAND --code_type CRC --dec_type SGRAND  -K 104 -N 128  -m 0 -M 6.5 -s 0.5  --SNR Eb --max_q 10000000
# K=104 C=0 N=128 S=0 CRC 
# SGRAND Q:1.00e+07 | BF: 128 | W: 128
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      105 |     1167 |      101 | 1.07e-01 | 9.62e-01 |   0.00 | 7.50e+06 |            
    0.50 |      110 |     1065 |      101 | 9.31e-02 | 9.18e-01 |   0.00 | 7.21e+06 |            
    1.00 |      123 |      923 |      101 | 7.22e-02 | 8.21e-01 |   0.00 | 6.26e+06 |            
    1.50 |      157 |      935 |      100 | 5.73e-02 | 6.37e-01 |   0.00 | 4.42e+06 |            
    2.00 |      244 |      863 |      101 | 3.40e-02 | 4.14e-01 |   0.00 | 3.26e+06 |            
    2.50 |      461 |      782 |      100 | 1.63e-02 | 2.17e-01 |   0.00 | 1.87e+06 |            
    3.00 |     1231 |      822 |      100 | 6.42e-03 | 8.12e-02 |   0.00 | 6.82e+05 |            
    3.50 |     5071 |      795 |      100 | 1.51e-03 | 1.97e-02 |   0.00 | 2.13e+05 |            
    4.00 |    29814 |      787 |      100 | 2.54e-04 | 3.35e-03 |   0.00 | 4.05e+04 |            
    4.50 |   274474 |      735 |      100 | 2.57e-05 | 3.64e-04 |   0.01 | 5.53e+03 |            
    5.00 |  3154845 |      690 |      100 | 2.10e-06 | 3.17e-05 |   0.11 | 6.17e+02 |            
    5.50 | 47260412 |      605 |      100 | 1.23e-07 | 2.12e-06 |   0.92 | 7.00e+01 |            
    6.00 | 6.08e+08 |      562 |      100 | 8.88e-09 | 1.64e-07 |   3.84 | 1.13e+01 |            
    6.50 | 4.09e+09 |      309 |       56 | 7.27e-10 | 1.37e-08 |   7.29 | 3.33e+00 | 

==> data/CRC/128_104/CRC_N128_104_SGRAND_5_10_7.txt <==
#	./GRAND --code_type CRC --dec_type SGRAND  -K 104 -N 128  -m 0.0 -M 7.5 -s 0.5  --SNR Eb --max_q 50000000
# K=104 C=0 N=128 S=0 CRC 
# SGRAND Q:5.00e+07 | BF: 128 | W: 128
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      105 |     1285 |      101 | 1.18e-01 | 9.62e-01 |   0.00 | 1.53e+07 |            
    0.50 |      111 |     1183 |      101 | 1.02e-01 | 9.10e-01 |   0.00 | 1.41e+07 |            
    1.00 |      125 |     1052 |      101 | 8.09e-02 | 8.08e-01 |   0.00 | 1.15e+07 |            
    1.50 |      167 |     1051 |      100 | 6.05e-02 | 5.99e-01 |   0.00 | 7.20e+06 |            
    2.00 |      250 |      980 |      101 | 3.77e-02 | 4.04e-01 |   0.00 | 6.32e+06 |            
    2.50 |      540 |      914 |      100 | 1.63e-02 | 1.85e-01 |   0.00 | 2.79e+06 |            
    3.00 |     1416 |      902 |      100 | 6.13e-03 | 7.06e-02 |   0.00 | 1.06e+06 |            
    3.50 |     6223 |      898 |      100 | 1.39e-03 | 1.61e-02 |   0.00 | 2.63e+05 |            
    4.00 |    34228 |      840 |      100 | 2.36e-04 | 2.92e-03 |   0.00 | 4.86e+04 |            
    4.50 |   315511 |      775 |      101 | 2.36e-05 | 3.20e-04 |   0.04 | 5.83e+03 |            
    5.00 |  3315044 |      703 |      100 | 2.04e-06 | 3.02e-05 |   0.41 | 6.20e+02 |            
    5.50 | 47151672 |      603 |      100 | 1.23e-07 | 2.12e-06 |   2.64 | 7.09e+01 |            
    6.00 | 6.08e+08 |      562 |      100 | 8.88e-09 | 1.64e-07 |  10.94 | 1.13e+01 |            
    6.50 | 2.90e+09 |      237 |       43 | 7.86e-10 | 1.48e-08 |  19.60 | 3.33e+00 |            


==> data/CRC/128_104/CRC_N128_104_template.txt <==
# K=104 N=128 CRC 
# LIST GRAND Template
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      102 |     1239 |      101 | 0.00e-00 | 0.00e-00 |   0.00 | 0.00e+00 |            
    0.50 |      109 |     1144 |      102 | 0.00e-00 | 0.00e-00 |   0.00 | 0.00e+00 |            
    1.00 |      114 |     1066 |      101 | 0.00e-00 | 0.00e-00 |   0.00 | 0.00e+00 |            
    1.50 |      132 |      928 |      101 | 0.00e-00 | 0.00e-00 |   0.00 | 0.00e+00 |            
    2.00 |      221 |      895 |      101 | 0.00e-00 | 0.00e-00 |   0.00 | 0.00e+00 |            
    2.50 |      406 |      914 |      102 | 0.00e-00 | 0.00e-00 |   0.00 | 0.00e+00 |            
    3.00 |      839 |      873 |      101 | 0.00e-00 | 0.00e-00 |   0.00 | 0.00e+00 |  
    3.50 |     2620 |      844 |      102 | 0.00e-00 | 0.00e-00 |   0.00 | 0.00e+00 |            
    4.00 |     9346 |      813 |      102 | 0.00e-00 | 0.00e-00 |   0.01 | 0.00e+00 |            
    4.50 |    60411 |      753 |      101 | 0.00e-00 | 0.00e-00 |   0.06 | 0.00e+00 |            
    5.00 |   296740 |      712 |      100 | 0.00e-00 | 0.00e-00 |   0.36 | 0.00e+00 |            
    5.50 |  1942798 |      706 |      102 | 0.00e-00 | 0.00e-00 |   2.87 | 0.00e+00 |            
    6.00 | 14624001 |      676 |      100 | 0.00e-00 | 0.00e-00 |   7.56 | 0.00e+00 |            
    6.50 | 83544736 |      651 |      100 | 0.00e-00 | 0.00e-00 |  18.84 | 0.00e+00 |            
    7.00 | 6.62e+08 |      660 |      100 | 0.00e-00 | 0.00e-00 |  33.75 | 0.00e+00 |            
    7.50 | 6.12e+09 |      661 |      100 | 0.00e-00 | 0.00e-00 |  45.15 | 0.00e+00 |           



==> data/CRC/128_104/FER_ListGrand_10.txt <==
LW = 96, HW = 8
0       0.992064 Complesity 2.91516e+06
0.5       0.961039 Complesity 2.86145e+06
1       0.917561 Complesity 2.81172e+06
1.5       0.711967 Complesity 2.27987e+06
2       0.503154 Complesity 1.79513e+06
2.5       0.283347 Complesity 1.14455e+06
3       0.138216 Complesity 617319
3.5       0.0431245 Complesity 219977
4       0.00814603 Complesity 58480.8
4.5       0.00112906 Complesity 11924
5       0.000135958 Complesity 2026.23
5.5       1.69351e-05 Complesity 388.031
6       1.71891e-06 Complesity 77.5476
6.5       2.50033e-07 Complesity 19.1705
7       3.16177e-08 Complesity 4.27509


==> data/CRC/128_104/FER_ListGrand_15.txt <==
LW = 96, HW = 8
0       0.992064 Complesity 2.98344e+06
0.5       0.968254 Complesity 2.84339e+06
1       0.925497 Complesity 2.90836e+06
1.5       0.727277 Complesity 2.27155e+06
2       0.516206 Complesity 1.82347e+06
2.5       0.288912 Complesity 1.16185e+06
3       0.127567 Complesity 666293
3.5       0.0455894 Complesity 262771
4       0.00801783 Complesity 64431.1
4.5       0.00118705 Complesity 13593.3
5       0.000150054 Complesity 2616.82
5.5       1.34573e-05 Complesity 465.602
6       1.48015e-06 Complesity 99.3745
6.5       2.09004e-07 Complesity 25.8686
7       2.64038e-08 Complesity 2.49999


==> data/CRC/128_104/FER_ListGrand_30.txt <==
LW = 128, HW = 16
SNR   0 error frames 1 FER 1 Frame Count 1 Complexity 1.13953e+07
SNR   0 error frames 2 FER 1 Frame Count 2 Complexity 1.02541e+07
SNR   0 error frames 1 FER 1 Frame Count 1 Complexity 2.12025e+07
SNR   0 error frames 1 FER 1 Frame Count 1 Complexity 3.08558e+07
SNR   0 error frames 1 FER 1 Frame Count 1 Complexity 2.96748e+07
SNR   0 error frames 1 FER 1 Frame Count 1 Complexity 4.543e+07
SNR   0 error frames 1 FER 1 Frame Count 1 Complexity 3.99879e+07
SNR   0 error frames 2 FER 1 Frame Count 2 Complexity 2.41473e+07
SNR   0 error frames 2 FER 1 Frame Count 2 Complexity 2.07321e+07
SNR   0 error frames 2 FER 1 Frame Count 2 Complexity 2.46696e+07
SNR   0 error frames 3 FER 1 Frame Count 3 Complexity 2.31791e+07
SNR   0 error frames 3 FER 1 Frame Count 3 Complexity 1.92893e+07
SNR   0 error frames 3 FER 1 Frame Count 3 Complexity 2.15392e+07
SNR   0 error frames 2 FER 1 Frame Count 2 Complexity 4.12809e+07
SNR   0 error frames 3 FER 1 Frame Count 3 Complexity 2.36302e+07
SNR   0 error frames 2 FER 1 Frame Count 2 Complexity 3.89432e+07
SNR   0 error frames 4 FER 1 Frame Count 4 Complexity 2.06833e+07
SNR   0 error frames 3 FER 1 Frame Count 3 Complexity 3.38178e+07
SNR   0 error frames 4 FER 1 Frame Count 4 Complexity 2.58348e+07
SNR   0 error frames 5 FER 1 Frame Count 5 Complexity 2.35788e+07
SNR   0 error frames 4 FER 0.8 Frame Count 5 Complexity 2.40125e+07
SNR   0 error frames 6 FER 1 Frame Count 6 Complexity 2.12709e+07
SNR   0 error frames 4 FER 1 Frame Count 4 Complexity 2.69734e+07
SNR   0 error frames 4 FER 0.8 Frame Count 5 Complexity 2.3527e+07
SNR   0 error frames 3 FER 1 Frame Count 3 Complexity 4.00398e+07
SNR   0 error frames 7 FER 0.875 Frame Count 8 Complexity 1.87062e+07
SNR   0 error frames 5 FER 1 Frame Count 5 Complexity 2.5865e+07
SNR   0 error frames 5 FER 0.833333 Frame Count 6 Complexity 2.58524e+07
SNR   0 error frames 5 FER 0.833333 Frame Count 6 Complexity 2.28383e+07
SNR   0 error frames 6 FER 0.857143 Frame Count 7 Complexity 2.44517e+07
SNR   0 error frames 6 FER 1 Frame Count 6 Complexity 2.42014e+07
SNR   0 error frames 7 FER 1 Frame Count 7 Complexity 2.09231e+07
SNR   0 error frames 7 FER 0.875 Frame Count 8 Complexity 2.21275e+07
SNR   0 error frames 4 FER 1 Frame Count 4 Complexity 3.73934e+07
SNR   0 error frames 5 FER 1 Frame Count 5 Complexity 3.13244e+07
SNR   0 error frames 6 FER 1 Frame Count 6 Complexity 2.71941e+07
SNR   0 error frames 8 FER 1 Frame Count 8 Complexity 2.066e+07
SNR   0 error frames 8 FER 0.888889 Frame Count 9 Complexity 2.25584e+07
SNR   0 error frames 8 FER 0.888889 Frame Count 9 Complexity 2.42602e+07
SNR   0 error frames 6 FER 0.857143 Frame Count 7 Complexity 2.72008e+07
SNR   0 error frames 5 FER 1 Frame Count 5 Complexity 3.85467e+07
SNR   0 error frames 7 FER 0.875 Frame Count 8 Complexity 2.52609e+07
SNR   0 error frames 7 FER 1 Frame Count 7 Complexity 2.93096e+07
SNR   0 error frames 8 FER 0.888889 Frame Count 9 Complexity 2.26464e+07
SNR   0 error frames 9 FER 0.9 Frame Count 10 Complexity 2.46761e+07
SNR   0 error frames 9 FER 1 Frame Count 9 Complexity 2.32387e+07
SNR   0 error frames 9 FER 0.9 Frame Count 10 Complexity 2.11778e+07
SNR   0 error frames 9 FER 0.9 Frame Count 10 Complexity 2.71719e+07
SNR   0 error frames 10 FER 0.909091 Frame Count 11 Complexity 2.51004e+07
SNR   0 error frames 6 FER 1 Frame Count 6 Complexity 4.00395e+07
SNR   0 error frames 8 FER 1 Frame Count 8 Complexity 3.03926e+07
SNR   0 error frames 10 FER 1 Frame Count 10 Complexity 2.43564e+07
SNR   0 error frames 10 FER 0.909091 Frame Count 11 Complexity 2.6651e+07
SNR   0 error frames 11 FER 0.916667 Frame Count 12 Complexity 2.48256e+07
SNR   0 error frames 11 FER 0.916667 Frame Count 12 Complexity 2.48579e+07
SNR   0 error frames 10 FER 0.909091 Frame Count 11 Complexity 2.26685e+07
SNR   0 error frames 7 FER 1 Frame Count 7 Complexity 3.6839e+07
SNR   0 error frames 9 FER 1 Frame Count 9 Complexity 2.92715e+07
SNR   0 error frames 12 FER 0.923077 Frame Count 13 Complexity 2.44228e+07
SNR   0 error frames 8 FER 1 Frame Count 8 Complexity 3.46342e+07
SNR   0 error frames 9 FER 1 Frame Count 9 Complexity 3.13951e+07
SNR   0 error frames 12 FER 0.923077 Frame Count 13 Complexity 2.61356e+07
SNR   0 error frames 11 FER 0.916667 Frame Count 12 Complexity 2.38631e+07
SNR   0 error frames 11 FER 1 Frame Count 11 Complexity 2.62372e+07
SNR   0 error frames 12 FER 0.923077 Frame Count 13 Complexity 2.27704e+07
SNR   0 error frames 10 FER 1 Frame Count 10 Complexity 3.09381e+07
SNR   0 error frames 10 FER 1 Frame Count 10 Complexity 3.1682e+07
SNR   0 error frames 11 FER 1 Frame Count 11 Complexity 2.88725e+07
SNR   0 error frames 11 FER 1 Frame Count 11 Complexity 2.9833e+07
SNR   0 error frames 12 FER 1 Frame Count 12 Complexity 2.7468e+07
SNR   0 error frames 12 FER 1 Frame Count 12 Complexity 2.80863e+07
SNR   0 error frames 12 FER 1 Frame Count 12 Complexity 3.17949e+07
 FER 1 0.923077 1 0.923077 0.923077 1
 FER 0.961538 Complexity 2.67797e+07
Time taken by function: 4999 seconds
SNR   0.5 error frames 1 FER 1 Frame Count 1 Complexity 545553
SNR   0.5 error frames 1 FER 1 Frame Count 1 Complexity 5.73008e+06
SNR   0.5 error frames 1 FER 1 Frame Count 1 Complexity 1.22121e+07
SNR   0.5 error frames 1 FER 1 Frame Count 1 Complexity 1.28199e+07
SNR   0.5 error frames 2 FER 1 Frame Count 2 Complexity 1.24293e+07
SNR   0.5 error frames 2 FER 1 Frame Count 2 Complexity 1.49074e+07
SNR   0.5 error frames 2 FER 1 Frame Count 2 Complexity 1.5872e+07
SNR   0.5 error frames 1 FER 1 Frame Count 1 Complexity 4.17612e+07
SNR   0.5 error frames 1 FER 1 Frame Count 1 Complexity 5.06205e+07
SNR   0.5 error frames 3 FER 1 Frame Count 3 Complexity 1.81427e+07
SNR   0.5 error frames 2 FER 1 Frame Count 2 Complexity 3.16991e+07
SNR   0.5 error frames 3 FER 1 Frame Count 3 Complexity 2.14131e+07
SNR   0.5 error frames 2 FER 1 Frame Count 2 Complexity 3.20688e+07
SNR   0.5 error frames 3 FER 1 Frame Count 3 Complexity 2.24227e+07
SNR   0.5 error frames 4 FER 1 Frame Count 4 Complexity 1.74728e+07
SNR   0.5 error frames 3 FER 1 Frame Count 3 Complexity 2.51533e+07
SNR   0.5 error frames 3 FER 1 Frame Count 3 Complexity 2.78436e+07
SNR   0.5 error frames 4 FER 1 Frame Count 4 Complexity 2.22482e+07
SNR   0.5 error frames 4 FER 1 Frame Count 4 Complexity 2.28609e+07
SNR   0.5 error frames 2 FER 1 Frame Count 2 Complexity 5.19984e+07
SNR   0.5 error frames 5 FER 1 Frame Count 5 Complexity 2.20155e+07
SNR   0.5 error frames 4 FER 1 Frame Count 4 Complexity 2.93139e+07
SNR   0.5 error frames 4 FER 1 Frame Count 4 Complexity 2.98617e+07
SNR   0.5 error frames 3 FER 1 Frame Count 3 Complexity 4.08002e+07
SNR   0.5 error frames 5 FER 1 Frame Count 5 Complexity 2.81605e+07
SNR   0.5 error frames 5 FER 1 Frame Count 5 Complexity 2.84738e+07
SNR   0.5 error frames 5 FER 1 Frame Count 5 Complexity 2.89454e+07
SNR   0.5 error frames 4 FER 0.8 Frame Count 5 Complexity 2.99883e+07
SNR   0.5 error frames 6 FER 1 Frame Count 6 Complexity 2.50036e+07
SNR   0.5 error frames 6 FER 1 Frame Count 6 Complexity 2.72528e+07
SNR   0.5 error frames 6 FER 1 Frame Count 6 Complexity 2.81205e+07
SNR   0.5 error frames 5 FER 0.833333 Frame Count 6 Complexity 2.86278e+07
SNR   0.5 error frames 5 FER 1 Frame Count 5 Complexity 3.45646e+07
SNR   0.5 error frames 6 FER 1 Frame Count 6 Complexity 3.08686e+07
SNR   0.5 error frames 7 FER 1 Frame Count 7 Complexity 2.68679e+07
SNR   0.5 error frames 8 FER 1 Frame Count 8 Complexity 2.64501e+07
SNR   0.5 error frames 7 FER 1 Frame Count 7 Complexity 3.09847e+07
SNR   0.5 error frames 6 FER 0.857143 Frame Count 7 Complexity 3.16914e+07
SNR   0.5 error frames 6 FER 1 Frame Count 6 Complexity 3.76915e+07
SNR   0.5 error frames 7 FER 1 Frame Count 7 Complexity 3.25e+07
SNR   0.5 error frames 7 FER 0.875 Frame Count 8 Complexity 2.85689e+07
SNR   0.5 error frames 8 FER 0.888889 Frame Count 9 Complexity 2.57692e+07
SNR   0.5 error frames 7 FER 1 Frame Count 7 Complexity 3.4084e+07
SNR   0.5 error frames 9 FER 0.9 Frame Count 10 Complexity 2.40253e+07
SNR   0.5 error frames 8 FER 1 Frame Count 8 Complexity 3.08969e+07
SNR   0.5 error frames 10 FER 0.909091 Frame Count 11 Complexity 2.24449e+07
SNR   0.5 error frames 9 FER 1 Frame Count 9 Complexity 2.73119e+07
SNR   0.5 error frames 8 FER 1 Frame Count 8 Complexity 3.28924e+07
SNR   0.5 error frames 8 FER 1 Frame Count 8 Complexity 3.37837e+07
SNR   0.5 error frames 9 FER 1 Frame Count 9 Complexity 3.103e+07
SNR   0.5 error frames 10 FER 1 Frame Count 10 Complexity 2.77044e+07
SNR   0.5 error frames 11 FER 0.916667 Frame Count 12 Complexity 2.3359e+07
SNR   0.5 error frames 7 FER 0.777778 Frame Count 9 Complexity 3.09938e+07
SNR   0.5 error frames 9 FER 1 Frame Count 9 Complexity 3.14484e+07
SNR   0.5 error frames 12 FER 0.923077 Frame Count 13 Complexity 2.2637e+07
SNR   0.5 error frames 9 FER 1 Frame Count 9 Complexity 3.37298e+07
SNR   0.5 error frames 10 FER 1 Frame Count 10 Complexity 3.27377e+07
SNR   0.5 error frames 10 FER 1 Frame Count 10 Complexity 3.38563e+07
SNR   0.5 error frames 10 FER 1 Frame Count 10 Complexity 3.31155e+07
SNR   0.5 error frames 8 FER 0.8 Frame Count 10 Complexity 3.32321e+07
SNR   0.5 error frames 11 FER 0.916667 Frame Count 12 Complexity 2.80893e+07
SNR   0.5 error frames 11 FER 1 Frame Count 11 Complexity 3.18635e+07
SNR   0.5 error frames 11 FER 1 Frame Count 11 Complexity 3.19562e+07
SNR   0.5 error frames 9 FER 0.818182 Frame Count 11 Complexity 3.1952e+07
SNR   0.5 error frames 12 FER 1 Frame Count 12 Complexity 2.99149e+07
SNR   0.5 error frames 11 FER 1 Frame Count 11 Complexity 3.44778e+07
SNR   0.5 error frames 12 FER 0.923077 Frame Count 13 Complexity 2.83893e+07
SNR   0.5 error frames 12 FER 1 Frame Count 12 Complexity 3.11351e+07
SNR   0.5 error frames 10 FER 0.833333 Frame Count 12 Complexity 3.11366e+07
SNR   0.5 error frames 11 FER 0.846154 Frame Count 13 Complexity 2.96277e+07
SNR   0.5 error frames 12 FER 0.857143 Frame Count 14 Complexity 2.8825e+07
SNR   0.5 error frames 12 FER 1 Frame Count 12 Complexity 3.60255e+07
 FER 1 1 0.923077 1 0.857143 0.923077
 FER 0.950549 Complexity 2.94878e+07
Time taken by function: 10216 seconds
SNR   1 error frames 1 FER 1 Frame Count 1 Complexity 1.38094e+07
SNR   1 error frames 1 FER 1 Frame Count 1 Complexity 1.88601e+07
SNR   1 error frames 1 FER 1 Frame Count 1 Complexity 2.39975e+07
SNR   1 error frames 2 FER 1 Frame Count 2 Complexity 1.91879e+07
SNR   1 error frames 1 FER 1 Frame Count 1 Complexity 3.91921e+07
SNR   1 error frames 1 FER 1 Frame Count 1 Complexity 4.03441e+07
SNR   1 error frames 2 FER 1 Frame Count 2 Complexity 2.45616e+07
SNR   1 error frames 1 FER 1 Frame Count 1 Complexity 5.13443e+07
SNR   1 error frames 2 FER 1 Frame Count 2 Complexity 2.94416e+07
SNR   1 error frames 2 FER 0.666667 Frame Count 3 Complexity 2.35763e+07
SNR   1 error frames 3 FER 1 Frame Count 3 Complexity 2.4662e+07
SNR   1 error frames 3 FER 0.75 Frame Count 4 Complexity 2.11907e+07
SNR   1 error frames 2 FER 1 Frame Count 2 Complexity 4.17209e+07
SNR   1 error frames 2 FER 1 Frame Count 2 Complexity 4.39099e+07
SNR   1 error frames 3 FER 1 Frame Count 3 Complexity 3.32134e+07
SNR   1 error frames 4 FER 0.8 Frame Count 5 Complexity 2.15121e+07
SNR   1 error frames 3 FER 1 Frame Count 3 Complexity 3.58433e+07
SNR   1 error frames 4 FER 1 Frame Count 4 Complexity 2.70571e+07
SNR   1 error frames 3 FER 1 Frame Count 3 Complexity 3.65858e+07
SNR   1 error frames 4 FER 1 Frame Count 4 Complexity 3.14499e+07
SNR   1 error frames 5 FER 0.833333 Frame Count 6 Complexity 2.14355e+07
SNR   1 error frames 3 FER 1 Frame Count 3 Complexity 3.84835e+07
SNR   1 error frames 5 FER 1 Frame Count 5 Complexity 2.39081e+07
SNR   1 error frames 4 FER 1 Frame Count 4 Complexity 3.02664e+07
SNR   1 error frames 6 FER 0.75 Frame Count 8 Complexity 1.89825e+07
SNR   1 error frames 5 FER 1 Frame Count 5 Complexity 2.79189e+07
SNR   1 error frames 4 FER 1 Frame Count 4 Complexity 3.82541e+07
SNR   1 error frames 4 FER 1 Frame Count 4 Complexity 3.67136e+07
SNR   1 error frames 7 FER 0.777778 Frame Count 9 Complexity 1.85214e+07
SNR   1 error frames 5 FER 0.833333 Frame Count 6 Complexity 2.65504e+07
SNR   1 error frames 5 FER 1 Frame Count 5 Complexity 3.52082e+07
SNR   1 error frames 6 FER 1 Frame Count 6 Complexity 2.66446e+07
SNR   1 error frames 6 FER 0.666667 Frame Count 9 Complexity 1.98955e+07
SNR   1 error frames 7 FER 1 Frame Count 7 Complexity 2.48726e+07
SNR   1 error frames 8 FER 0.8 Frame Count 10 Complexity 1.98862e+07
SNR   1 error frames 9 FER 0.818182 Frame Count 11 Complexity 1.82732e+07
SNR   1 error frames 5 FER 1 Frame Count 5 Complexity 3.57002e+07
SNR   1 error frames 10 FER 0.833333 Frame Count 12 Complexity 1.6857e+07
SNR   1 error frames 7 FER 0.7 Frame Count 10 Complexity 2.00105e+07
SNR   1 error frames 6 FER 0.857143 Frame Count 7 Complexity 2.86133e+07
SNR   1 error frames 8 FER 0.727273 Frame Count 11 Complexity 1.88681e+07
SNR   1 error frames 6 FER 1 Frame Count 6 Complexity 3.79013e+07
SNR   1 error frames 8 FER 1 Frame Count 8 Complexity 2.61652e+07
SNR   1 error frames 11 FER 0.846154 Frame Count 13 Complexity 1.82228e+07
SNR   1 error frames 7 FER 0.875 Frame Count 8 Complexity 2.75904e+07
SNR   1 error frames 6 FER 1 Frame Count 6 Complexity 3.62558e+07
SNR   1 error frames 7 FER 1 Frame Count 7 Complexity 3.67547e+07
SNR   1 error frames 8 FER 0.8 Frame Count 10 Complexity 2.39372e+07
SNR   1 error frames 9 FER 0.75 Frame Count 12 Complexity 2.06268e+07
SNR   1 error frames 12 FER 0.857143 Frame Count 14 Complexity 2.00528e+07
SNR   1 error frames 9 FER 1 Frame Count 9 Complexity 2.89839e+07
SNR   1 error frames 7 FER 1 Frame Count 7 Complexity 3.64221e+07
SNR   1 error frames 10 FER 0.769231 Frame Count 13 Complexity 2.1034e+07
SNR   1 error frames 10 FER 1 Frame Count 10 Complexity 2.74745e+07
SNR   1 error frames 9 FER 0.818182 Frame Count 11 Complexity 2.50354e+07
SNR   1 error frames 8 FER 0.888889 Frame Count 9 Complexity 3.53932e+07
SNR   1 error frames 11 FER 0.785714 Frame Count 14 Complexity 2.1173e+07
SNR   1 error frames 12 FER 0.8 Frame Count 15 Complexity 1.97764e+07
SNR   1 error frames 10 FER 0.833333 Frame Count 12 Complexity 2.50916e+07
SNR   1 error frames 11 FER 1 Frame Count 11 Complexity 2.75592e+07
SNR   1 error frames 12 FER 0.923077 Frame Count 13 Complexity 2.39032e+07
SNR   1 error frames 8 FER 1 Frame Count 8 Complexity 3.8158e+07
SNR   1 error frames 9 FER 0.9 Frame Count 10 Complexity 3.08572e+07
SNR   1 error frames 9 FER 0.9 Frame Count 10 Complexity 3.55633e+07
SNR   1 error frames 10 FER 0.909091 Frame Count 11 Complexity 2.97256e+07
SNR   1 error frames 11 FER 0.846154 Frame Count 13 Complexity 2.70405e+07
SNR   1 error frames 10 FER 0.909091 Frame Count 11 Complexity 3.52339e+07
SNR   1 error frames 11 FER 0.916667 Frame Count 12 Complexity 3.25432e+07
SNR   1 error frames 11 FER 0.916667 Frame Count 12 Complexity 2.99427e+07
SNR   1 error frames 12 FER 0.923077 Frame Count 13 Complexity 3.17215e+07
SNR   1 error frames 12 FER 0.923077 Frame Count 13 Complexity 2.95367e+07
SNR   1 error frames 12 FER 0.857143 Frame Count 14 Complexity 2.79568e+07
 FER 0.923077 0.857143 0.923077 0.923077 0.857143 0.8
 FER 0.880586 Complexity 2.54912e+07
Time taken by function: 14909 seconds
SNR   1.5 error frames 1 FER 1 Frame Count 1 Complexity 604877
SNR   1.5 error frames 1 FER 0.5 Frame Count 2 Complexity 5.28569e+06
SNR   1.5 error frames 1 FER 1 Frame Count 1 Complexity 2.04306e+07
SNR   1.5 error frames 1 FER 1 Frame Count 1 Complexity 2.43386e+07
SNR   1.5 error frames 1 FER 0.2 Frame Count 5 Complexity 6.95333e+06
SNR   1.5 error frames 2 FER 0.666667 Frame Count 3 Complexity 1.21058e+07
SNR   1.5 error frames 2 FER 1 Frame Count 2 Complexity 1.82354e+07
SNR   1.5 error frames 1 FER 1 Frame Count 1 Complexity 3.93555e+07
SNR   1.5 error frames 2 FER 1 Frame Count 2 Complexity 2.01667e+07
SNR   1.5 error frames 3 FER 0.75 Frame Count 4 Complexity 1.25723e+07
SNR   1.5 error frames 2 FER 0.666667 Frame Count 3 Complexity 1.78879e+07
SNR   1.5 error frames 3 FER 0.75 Frame Count 4 Complexity 1.38432e+07
SNR   1.5 error frames 3 FER 0.75 Frame Count 4 Complexity 1.40148e+07
SNR   1.5 error frames 3 FER 0.6 Frame Count 5 Complexity 1.53141e+07
SNR   1.5 error frames 2 FER 0.4 Frame Count 5 Complexity 1.73462e+07
SNR   1.5 error frames 2 FER 0.285714 Frame Count 7 Complexity 1.2315e+07
SNR   1.5 error frames 4 FER 0.8 Frame Count 5 Complexity 1.86106e+07
SNR   1.5 error frames 4 FER 0.571429 Frame Count 7 Complexity 1.41374e+07
SNR   1.5 error frames 4 FER 0.571429 Frame Count 7 Complexity 1.491e+07
SNR   1.5 error frames 4 FER 0.571429 Frame Count 7 Complexity 1.67169e+07
SNR   1.5 error frames 3 FER 0.375 Frame Count 8 Complexity 1.58044e+07
SNR   1.5 error frames 5 FER 0.833333 Frame Count 6 Complexity 2.12161e+07
SNR   1.5 error frames 5 FER 0.625 Frame Count 8 Complexity 1.62596e+07
SNR   1.5 error frames 3 FER 0.375 Frame Count 8 Complexity 1.65759e+07
SNR   1.5 error frames 5 FER 0.454545 Frame Count 11 Complexity 1.24522e+07
SNR   1.5 error frames 4 FER 0.4 Frame Count 10 Complexity 1.42448e+07
SNR   1.5 error frames 6 FER 0.5 Frame Count 12 Complexity 1.26561e+07
SNR   1.5 error frames 4 FER 0.444444 Frame Count 9 Complexity 1.70332e+07
SNR   1.5 error frames 5 FER 0.454545 Frame Count 11 Complexity 1.43841e+07
SNR   1.5 error frames 6 FER 0.6 Frame Count 10 Complexity 1.60957e+07
SNR   1.5 error frames 5 FER 0.416667 Frame Count 12 Complexity 1.38723e+07
SNR   1.5 error frames 5 FER 0.5 Frame Count 10 Complexity 1.80321e+07
SNR   1.5 error frames 6 FER 0.428571 Frame Count 14 Complexity 1.32173e+07
SNR   1.5 error frames 6 FER 0.428571 Frame Count 14 Complexity 1.32732e+07
SNR   1.5 error frames 6 FER 0.666667 Frame Count 9 Complexity 2.11928e+07
SNR   1.5 error frames 7 FER 0.466667 Frame Count 15 Complexity 1.31328e+07
SNR   1.5 error frames 7 FER 0.4375 Frame Count 16 Complexity 1.25041e+07
SNR   1.5 error frames 7 FER 0.7 Frame Count 10 Complexity 2.11139e+07
SNR   1.5 error frames 7 FER 0.583333 Frame Count 12 Complexity 1.78654e+07
SNR   1.5 error frames 6 FER 0.545455 Frame Count 11 Complexity 2.01683e+07
SNR   1.5 error frames 7 FER 0.466667 Frame Count 15 Complexity 1.47882e+07
SNR   1.5 error frames 8 FER 0.727273 Frame Count 11 Complexity 2.02525e+07
SNR   1.5 error frames 7 FER 0.538462 Frame Count 13 Complexity 1.75233e+07
SNR   1.5 error frames 8 FER 0.444444 Frame Count 18 Complexity 1.28417e+07
SNR   1.5 error frames 8 FER 0.615385 Frame Count 13 Complexity 1.87182e+07
SNR   1.5 error frames 8 FER 0.470588 Frame Count 17 Complexity 1.4402e+07
SNR   1.5 error frames 8 FER 0.571429 Frame Count 14 Complexity 1.76916e+07
SNR   1.5 error frames 9 FER 0.75 Frame Count 12 Complexity 2.16099e+07
SNR   1.5 error frames 9 FER 0.473684 Frame Count 19 Complexity 1.38274e+07
SNR   1.5 error frames 10 FER 0.5 Frame Count 20 Complexity 1.33033e+07
SNR   1.5 error frames 9 FER 0.642857 Frame Count 14 Complexity 1.94367e+07
SNR   1.5 error frames 9 FER 0.428571 Frame Count 21 Complexity 1.33292e+07
SNR   1.5 error frames 8 FER 0.444444 Frame Count 18 Complexity 1.54246e+07
SNR   1.5 error frames 10 FER 0.454545 Frame Count 22 Complexity 1.2836e+07
SNR   1.5 error frames 10 FER 0.625 Frame Count 16 Complexity 1.7674e+07
SNR   1.5 error frames 10 FER 0.666667 Frame Count 15 Complexity 1.9355e+07
SNR   1.5 error frames 11 FER 0.647059 Frame Count 17 Complexity 1.70733e+07
SNR   1.5 error frames 11 FER 0.6875 Frame Count 16 Complexity 1.86151e+07
SNR   1.5 error frames 9 FER 0.529412 Frame Count 17 Complexity 1.74513e+07
SNR   1.5 error frames 11 FER 0.478261 Frame Count 23 Complexity 1.33695e+07
SNR   1.5 error frames 12 FER 0.5 Frame Count 24 Complexity 1.29075e+07
SNR   1.5 error frames 9 FER 0.391304 Frame Count 23 Complexity 1.36557e+07
SNR   1.5 error frames 10 FER 0.416667 Frame Count 24 Complexity 1.35896e+07
SNR   1.5 error frames 12 FER 0.666667 Frame Count 18 Complexity 1.82163e+07
SNR   1.5 error frames 11 FER 0.44 Frame Count 25 Complexity 1.34799e+07
SNR   1.5 error frames 12 FER 0.666667 Frame Count 18 Complexity 1.9624e+07
SNR   1.5 error frames 10 FER 0.555556 Frame Count 18 Complexity 1.94471e+07
SNR   1.5 error frames 11 FER 0.5 Frame Count 22 Complexity 1.63299e+07
SNR   1.5 error frames 11 FER 0.578947 Frame Count 19 Complexity 1.92123e+07
SNR   1.5 error frames 12 FER 0.444444 Frame Count 27 Complexity 1.45276e+07
SNR   1.5 error frames 12 FER 0.571429 Frame Count 21 Complexity 1.91814e+07
SNR   1.5 error frames 12 FER 0.5 Frame Count 24 Complexity 1.75338e+07
 FER 0.444444 0.666667 0.571429 0.666667 0.5 0.5
 FER 0.558201 Complexity 1.69984e+07
Time taken by function: 19743 seconds
SNR   2 error frames 1 FER 0.25 Frame Count 4 Complexity 3.20935e+06
SNR   2 error frames 1 FER 0.5 Frame Count 2 Complexity 7.04529e+06
SNR   2 error frames 2 FER 0.666667 Frame Count 3 Complexity 4.75162e+06
SNR   2 error frames 1 FER 0.25 Frame Count 4 Complexity 4.72189e+06
SNR   2 error frames 1 FER 0.25 Frame Count 4 Complexity 8.4572e+06
SNR   2 error frames 2 FER 0.285714 Frame Count 7 Complexity 5.07949e+06
SNR   2 error frames 2 FER 0.285714 Frame Count 7 Complexity 7.28795e+06
SNR   2 error frames 2 FER 0.25 Frame Count 8 Complexity 6.95206e+06
SNR   2 error frames 3 FER 0.6 Frame Count 5 Complexity 1.26894e+07
SNR   2 error frames 1 FER 0.5 Frame Count 2 Complexity 3.42591e+07
SNR   2 error frames 1 FER 0.25 Frame Count 4 Complexity 1.86127e+07
SNR   2 error frames 3 FER 0.3 Frame Count 10 Complexity 7.49815e+06
SNR   2 error frames 3 FER 0.375 Frame Count 8 Complexity 1.09212e+07
SNR   2 error frames 3 FER 0.25 Frame Count 12 Complexity 8.29542e+06
SNR   2 error frames 4 FER 0.5 Frame Count 8 Complexity 1.30079e+07
SNR   2 error frames 4 FER 0.285714 Frame Count 14 Complexity 7.63164e+06
SNR   2 error frames 4 FER 0.333333 Frame Count 12 Complexity 9.02472e+06
SNR   2 error frames 2 FER 0.333333 Frame Count 6 Complexity 1.97384e+07
SNR   2 error frames 2 FER 0.4 Frame Count 5 Complexity 2.59975e+07
SNR   2 error frames 5 FER 0.384615 Frame Count 13 Complexity 1.03269e+07
SNR   2 error frames 4 FER 0.444444 Frame Count 9 Complexity 1.56385e+07
SNR   2 error frames 3 FER 0.5 Frame Count 6 Complexity 2.35341e+07
SNR   2 error frames 3 FER 0.333333 Frame Count 9 Complexity 1.57601e+07
SNR   2 error frames 4 FER 0.363636 Frame Count 11 Complexity 1.41646e+07
SNR   2 error frames 5 FER 0.3125 Frame Count 16 Complexity 9.69661e+06
SNR   2 error frames 5 FER 0.263158 Frame Count 19 Complexity 8.5265e+06
SNR   2 error frames 6 FER 0.428571 Frame Count 14 Complexity 1.15447e+07
SNR   2 error frames 6 FER 0.3 Frame Count 20 Complexity 8.66071e+06
SNR   2 error frames 5 FER 0.5 Frame Count 10 Complexity 1.81412e+07
SNR   2 error frames 7 FER 0.466667 Frame Count 15 Complexity 1.184e+07
SNR   2 error frames 8 FER 0.5 Frame Count 16 Complexity 1.17396e+07
SNR   2 error frames 6 FER 0.3 Frame Count 20 Complexity 9.50613e+06
SNR   2 error frames 4 FER 0.4 Frame Count 10 Complexity 2.06172e+07
SNR   2 error frames 7 FER 0.333333 Frame Count 21 Complexity 9.72257e+06
SNR   2 error frames 5 FER 0.357143 Frame Count 14 Complexity 1.49331e+07
SNR   2 error frames 6 FER 0.428571 Frame Count 14 Complexity 1.63672e+07
SNR   2 error frames 8 FER 0.307692 Frame Count 26 Complexity 8.75529e+06
SNR   2 error frames 9 FER 0.333333 Frame Count 27 Complexity 8.64695e+06
SNR   2 error frames 9 FER 0.529412 Frame Count 17 Complexity 1.41889e+07
SNR   2 error frames 6 FER 0.375 Frame Count 16 Complexity 1.52423e+07
SNR   2 error frames 7 FER 0.318182 Frame Count 22 Complexity 1.1262e+07
SNR   2 error frames 7 FER 0.466667 Frame Count 15 Complexity 1.68803e+07
SNR   2 error frames 8 FER 0.421053 Frame Count 19 Complexity 1.39006e+07
SNR   2 error frames 10 FER 0.555556 Frame Count 18 Complexity 1.44229e+07
SNR   2 error frames 8 FER 0.347826 Frame Count 23 Complexity 1.13829e+07
SNR   2 error frames 5 FER 0.416667 Frame Count 12 Complexity 2.23345e+07
SNR   2 error frames 10 FER 0.357143 Frame Count 28 Complexity 9.49666e+06
SNR   2 error frames 7 FER 0.333333 Frame Count 21 Complexity 1.30311e+07
SNR   2 error frames 9 FER 0.45 Frame Count 20 Complexity 1.39299e+07
SNR   2 error frames 9 FER 0.375 Frame Count 24 Complexity 1.16427e+07
SNR   2 error frames 6 FER 0.428571 Frame Count 14 Complexity 2.07596e+07
SNR   2 error frames 8 FER 0.347826 Frame Count 23 Complexity 1.25166e+07
SNR   2 error frames 11 FER 0.366667 Frame Count 30 Complexity 9.63067e+06
SNR   2 error frames 10 FER 0.384615 Frame Count 26 Complexity 1.12611e+07
SNR   2 error frames 11 FER 0.52381 Frame Count 21 Complexity 1.40904e+07
SNR   2 error frames 9 FER 0.375 Frame Count 24 Complexity 1.27105e+07
SNR   2 error frames 7 FER 0.466667 Frame Count 15 Complexity 2.14847e+07
SNR   2 error frames 10 FER 0.47619 Frame Count 21 Complexity 1.55444e+07
SNR   2 error frames 12 FER 0.545455 Frame Count 22 Complexity 1.43446e+07
SNR   2 error frames 8 FER 0.5 Frame Count 16 Complexity 2.07833e+07
SNR   2 error frames 10 FER 0.384615 Frame Count 26 Complexity 1.26026e+07
SNR   2 error frames 11 FER 0.5 Frame Count 22 Complexity 1.54865e+07
SNR   2 error frames 11 FER 0.407407 Frame Count 27 Complexity 1.22778e+07
SNR   2 error frames 11 FER 0.407407 Frame Count 27 Complexity 1.23611e+07
SNR   2 error frames 12 FER 0.324324 Frame Count 37 Complexity 9.17746e+06
SNR   2 error frames 12 FER 0.5 Frame Count 24 Complexity 1.49155e+07
SNR   2 error frames 12 FER 0.428571 Frame Count 28 Complexity 1.29572e+07
SNR   2 error frames 12 FER 0.4 Frame Count 30 Complexity 1.38406e+07
SNR   2 error frames 9 FER 0.409091 Frame Count 22 Complexity 1.92275e+07
SNR   2 error frames 10 FER 0.434783 Frame Count 23 Complexity 1.89422e+07
SNR   2 error frames 11 FER 0.44 Frame Count 25 Complexity 2.11219e+07
SNR   2 error frames 12 FER 0.461538 Frame Count 26 Complexity 2.06819e+07
 FER 0.545455 0.428571 0.4 0.461538 0.324324 0.5
 FER 0.443315 Complexity 1.43195e+07
Time taken by function: 25400 seconds
SNR   2.5 error frames 1 FER 1 Frame Count 1 Complexity 6.53981e+06
SNR   2.5 error frames 1 FER 0.5 Frame Count 2 Complexity 1.09842e+07
SNR   2.5 error frames 1 FER 0.0588235 Frame Count 17 Complexity 1.56898e+06
SNR   2.5 error frames 1 FER 0.5 Frame Count 2 Complexity 1.69912e+07
SNR   2.5 error frames 1 FER 1 Frame Count 1 Complexity 3.23587e+07
SNR   2.5 error frames 2 FER 0.333333 Frame Count 6 Complexity 6.32815e+06
SNR   2.5 error frames 2 FER 0.111111 Frame Count 18 Complexity 2.53294e+06
SNR   2.5 error frames 3 FER 0.3 Frame Count 10 Complexity 6.88166e+06
SNR   2.5 error frames 4 FER 0.363636 Frame Count 11 Complexity 6.30364e+06
SNR   2.5 error frames 2 FER 0.333333 Frame Count 6 Complexity 1.2228e+07
SNR   2.5 error frames 5 FER 0.357143 Frame Count 14 Complexity 5.55409e+06
SNR   2.5 error frames 2 FER 0.285714 Frame Count 7 Complexity 1.05565e+07
SNR   2.5 error frames 1 FER 0.111111 Frame Count 9 Complexity 9.25286e+06
SNR   2.5 error frames 6 FER 0.4 Frame Count 15 Complexity 6.86955e+06
SNR   2.5 error frames 3 FER 0.136364 Frame Count 22 Complexity 4.37542e+06
SNR   2.5 error frames 2 FER 0.181818 Frame Count 11 Complexity 9.6809e+06
SNR   2.5 error frames 3 FER 0.272727 Frame Count 11 Complexity 1.08337e+07
SNR   2.5 error frames 3 FER 0.15 Frame Count 20 Complexity 5.74088e+06
SNR   2.5 error frames 4 FER 0.166667 Frame Count 24 Complexity 5.84281e+06
SNR   2.5 error frames 5 FER 0.172414 Frame Count 29 Complexity 4.8902e+06
SNR   2.5 error frames 2 FER 0.08 Frame Count 25 Complexity 5.64615e+06
SNR   2.5 error frames 3 FER 0.115385 Frame Count 26 Complexity 5.71005e+06
SNR   2.5 error frames 7 FER 0.388889 Frame Count 18 Complexity 9.59262e+06
SNR   2.5 error frames 4 FER 0.148148 Frame Count 27 Complexity 5.93084e+06
SNR   2.5 error frames 4 FER 0.114286 Frame Count 35 Complexity 4.79392e+06
SNR   2.5 error frames 3 FER 0.214286 Frame Count 14 Complexity 1.25794e+07
SNR   2.5 error frames 6 FER 0.166667 Frame Count 36 Complexity 5.01198e+06
SNR   2.5 error frames 4 FER 0.210526 Frame Count 19 Complexity 1.03412e+07
SNR   2.5 error frames 5 FER 0.178571 Frame Count 28 Complexity 7.11976e+06
SNR   2.5 error frames 7 FER 0.189189 Frame Count 37 Complexity 5.44673e+06
SNR   2.5 error frames 5 FER 0.238095 Frame Count 21 Complexity 9.83372e+06
SNR   2.5 error frames 4 FER 0.129032 Frame Count 31 Complexity 7.48926e+06
SNR   2.5 error frames 6 FER 0.272727 Frame Count 22 Complexity 1.02665e+07
SNR   2.5 error frames 7 FER 0.304348 Frame Count 23 Complexity 9.95538e+06
SNR   2.5 error frames 6 FER 0.181818 Frame Count 33 Complexity 7.12078e+06
SNR   2.5 error frames 8 FER 0.333333 Frame Count 24 Complexity 9.9874e+06
SNR   2.5 error frames 8 FER 0.170213 Frame Count 47 Complexity 5.13735e+06
SNR   2.5 error frames 7 FER 0.189189 Frame Count 37 Complexity 6.83757e+06
SNR   2.5 error frames 9 FER 0.173077 Frame Count 52 Complexity 4.91279e+06
SNR   2.5 error frames 8 FER 0.296296 Frame Count 27 Complexity 1.05854e+07
SNR   2.5 error frames 5 FER 0.111111 Frame Count 45 Complexity 5.97255e+06
SNR   2.5 error frames 8 FER 0.195122 Frame Count 41 Complexity 6.67453e+06
SNR   2.5 error frames 9 FER 0.204545 Frame Count 44 Complexity 6.31066e+06
SNR   2.5 error frames 10 FER 0.178571 Frame Count 56 Complexity 4.9969e+06
SNR   2.5 error frames 9 FER 0.321429 Frame Count 28 Complexity 1.03375e+07
SNR   2.5 error frames 9 FER 0.310345 Frame Count 29 Complexity 1.10675e+07
SNR   2.5 error frames 6 FER 0.12 Frame Count 50 Complexity 5.95124e+06
SNR   2.5 error frames 10 FER 0.222222 Frame Count 45 Complexity 6.54594e+06
SNR   2.5 error frames 5 FER 0.102041 Frame Count 49 Complexity 6.89393e+06
SNR   2.5 error frames 10 FER 0.30303 Frame Count 33 Complexity 1.04361e+07
SNR   2.5 error frames 7 FER 0.127273 Frame Count 55 Complexity 6.35699e+06
SNR   2.5 error frames 6 FER 0.113208 Frame Count 53 Complexity 7.44362e+06
SNR   2.5 error frames 8 FER 0.140351 Frame Count 57 Complexity 6.42916e+06
SNR   2.5 error frames 11 FER 0.152778 Frame Count 72 Complexity 5.25012e+06
SNR   2.5 error frames 12 FER 0.153846 Frame Count 78 Complexity 4.92243e+06
SNR   2.5 error frames 10 FER 0.238095 Frame Count 42 Complexity 1.03795e+07
SNR   2.5 error frames 9 FER 0.140625 Frame Count 64 Complexity 6.36208e+06
SNR   2.5 error frames 11 FER 0.203704 Frame Count 54 Complexity 7.89927e+06
SNR   2.5 error frames 11 FER 0.234043 Frame Count 47 Complexity 9.98675e+06
SNR   2.5 error frames 11 FER 0.148649 Frame Count 74 Complexity 5.85723e+06
SNR   2.5 error frames 7 FER 0.118644 Frame Count 59 Complexity 8.06231e+06
SNR   2.5 error frames 12 FER 0.20339 Frame Count 59 Complexity 7.69685e+06
SNR   2.5 error frames 10 FER 0.133333 Frame Count 75 Complexity 6.11406e+06
SNR   2.5 error frames 12 FER 0.25 Frame Count 48 Complexity 1.05134e+07
SNR   2.5 error frames 8 FER 0.117647 Frame Count 68 Complexity 7.4404e+06
SNR   2.5 error frames 12 FER 0.151899 Frame Count 79 Complexity 6.02368e+06
SNR   2.5 error frames 9 FER 0.125 Frame Count 72 Complexity 7.49878e+06
SNR   2.5 error frames 11 FER 0.142857 Frame Count 77 Complexity 6.89842e+06
SNR   2.5 error frames 10 FER 0.126582 Frame Count 79 Complexity 7.84778e+06
SNR   2.5 error frames 12 FER 0.146341 Frame Count 82 Complexity 7.04554e+06
SNR   2.5 error frames 11 FER 0.122222 Frame Count 90 Complexity 7.32173e+06
SNR   2.5 error frames 12 FER 0.121212 Frame Count 99 Complexity 7.48761e+06
 FER 0.146341 0.20339 0.25 0.151899 0.121212 0.153846
 FER 0.171115 Complexity 7.28159e+06
Time taken by function: 32595 seconds
SNR   3 error frames 1 FER 1 Frame Count 1 Complexity 495536
SNR   3 error frames 1 FER 0.0909091 Frame Count 11 Complexity 1.90725e+06
SNR   3 error frames 1 FER 0.333333 Frame Count 3 Complexity 6.39034e+06
SNR   3 error frames 1 FER 0.142857 Frame Count 7 Complexity 3.20778e+06
SNR   3 error frames 1 FER 0.142857 Frame Count 7 Complexity 3.82452e+06
SNR   3 error frames 1 FER 0.5 Frame Count 2 Complexity 1.67543e+07
SNR   3 error frames 2 FER 0.117647 Frame Count 17 Complexity 3.35937e+06
SNR   3 error frames 3 FER 0.15 Frame Count 20 Complexity 2.92613e+06
SNR   3 error frames 2 FER 0.666667 Frame Count 3 Complexity 1.97439e+07
SNR   3 error frames 4 FER 0.166667 Frame Count 24 Complexity 3.49912e+06
SNR   3 error frames 2 FER 0.2 Frame Count 10 Complexity 8.11108e+06
SNR   3 error frames 2 FER 0.0952381 Frame Count 21 Complexity 4.03776e+06
SNR   3 error frames 3 FER 0.09375 Frame Count 32 Complexity 2.98047e+06
SNR   3 error frames 2 FER 0.0909091 Frame Count 22 Complexity 5.62504e+06
SNR   3 error frames 5 FER 0.16129 Frame Count 31 Complexity 3.91111e+06
SNR   3 error frames 3 FER 0.130435 Frame Count 23 Complexity 5.68933e+06
SNR   3 error frames 2 FER 0.0588235 Frame Count 34 Complexity 3.7363e+06
SNR   3 error frames 4 FER 0.16 Frame Count 25 Complexity 6.78556e+06
SNR   3 error frames 4 FER 0.111111 Frame Count 36 Complexity 4.27095e+06
SNR   3 error frames 3 FER 0.0697674 Frame Count 43 Complexity 3.71211e+06
SNR   3 error frames 6 FER 0.139535 Frame Count 43 Complexity 4.33229e+06
SNR   3 error frames 4 FER 0.0833333 Frame Count 48 Complexity 3.51597e+06
SNR   3 error frames 3 FER 0.0535714 Frame Count 56 Complexity 3.24422e+06
SNR   3 error frames 4 FER 0.0689655 Frame Count 58 Complexity 3.19373e+06
SNR   3 error frames 5 FER 0.0757576 Frame Count 66 Complexity 3.42555e+06
SNR   3 error frames 5 FER 0.0943396 Frame Count 53 Complexity 3.78594e+06
SNR   3 error frames 7 FER 0.142857 Frame Count 49 Complexity 4.83069e+06
SNR   3 error frames 5 FER 0.0649351 Frame Count 77 Complexity 2.77196e+06
SNR   3 error frames 6 FER 0.0882353 Frame Count 68 Complexity 3.69464e+06
SNR   3 error frames 7 FER 0.101449 Frame Count 69 Complexity 3.88663e+06
SNR   3 error frames 6 FER 0.0769231 Frame Count 78 Complexity 3.08859e+06
SNR   3 error frames 8 FER 0.111111 Frame Count 72 Complexity 3.88432e+06
SNR   3 error frames 6 FER 0.0631579 Frame Count 95 Complexity 2.64052e+06
SNR   3 error frames 5 FER 0.0862069 Frame Count 58 Complexity 4.37731e+06
SNR   3 error frames 7 FER 0.0853659 Frame Count 82 Complexity 3.11484e+06
SNR   3 error frames 8 FER 0.140351 Frame Count 57 Complexity 5.35965e+06
SNR   3 error frames 6 FER 0.1 Frame Count 60 Complexity 5.06149e+06
SNR   3 error frames 9 FER 0.152542 Frame Count 59 Complexity 5.7686e+06
SNR   3 error frames 7 FER 0.1 Frame Count 70 Complexity 4.57296e+06
SNR   3 error frames 9 FER 0.0882353 Frame Count 102 Complexity 3.5247e+06
SNR   3 error frames 3 FER 0.032967 Frame Count 91 Complexity 3.56786e+06
SNR   3 error frames 10 FER 0.133333 Frame Count 75 Complexity 5.02074e+06
SNR   3 error frames 8 FER 0.102564 Frame Count 78 Complexity 4.43063e+06
SNR   3 error frames 7 FER 0.0603448 Frame Count 116 Complexity 3.0291e+06
SNR   3 error frames 8 FER 0.0792079 Frame Count 101 Complexity 3.60743e+06
SNR   3 error frames 11 FER 0.105769 Frame Count 104 Complexity 4.0289e+06
SNR   3 error frames 8 FER 0.064 Frame Count 125 Complexity 3.03502e+06
SNR   3 error frames 9 FER 0.0849057 Frame Count 106 Complexity 3.64232e+06
SNR   3 error frames 12 FER 0.111111 Frame Count 108 Complexity 4.05666e+06
SNR   3 error frames 10 FER 0.0775194 Frame Count 129 Complexity 3.15404e+06
SNR   3 error frames 4 FER 0.0283688 Frame Count 141 Complexity 2.9255e+06
SNR   3 error frames 9 FER 0.0692308 Frame Count 130 Complexity 3.16572e+06
SNR   3 error frames 5 FER 0.0344828 Frame Count 145 Complexity 2.8653e+06
SNR   3 error frames 9 FER 0.0692308 Frame Count 130 Complexity 3.23129e+06
SNR   3 error frames 10 FER 0.0757576 Frame Count 132 Complexity 3.22491e+06
SNR   3 error frames 11 FER 0.0814815 Frame Count 135 Complexity 3.23314e+06
SNR   3 error frames 6 FER 0.0348837 Frame Count 172 Complexity 2.57191e+06
SNR   3 error frames 11 FER 0.0827068 Frame Count 133 Complexity 3.43376e+06
SNR   3 error frames 10 FER 0.0757576 Frame Count 132 Complexity 3.58736e+06
SNR   3 error frames 12 FER 0.0863309 Frame Count 139 Complexity 3.46725e+06
SNR   3 error frames 10 FER 0.0558659 Frame Count 179 Complexity 3.19443e+06
SNR   3 error frames 12 FER 0.0701754 Frame Count 171 Complexity 3.19155e+06
SNR   3 error frames 11 FER 0.0601093 Frame Count 183 Complexity 3.25043e+06
SNR   3 error frames 7 FER 0.0341463 Frame Count 205 Complexity 2.91302e+06
SNR   3 error frames 11 FER 0.0650888 Frame Count 169 Complexity 3.5484e+06
SNR   3 error frames 12 FER 0.0662983 Frame Count 181 Complexity 3.44558e+06
SNR   3 error frames 12 FER 0.0591133 Frame Count 203 Complexity 3.41489e+06
SNR   3 error frames 8 FER 0.033195 Frame Count 241 Complexity 2.933e+06
SNR   3 error frames 9 FER 0.0367347 Frame Count 245 Complexity 2.93119e+06
SNR   3 error frames 10 FER 0.0404858 Frame Count 247 Complexity 3.02118e+06
SNR   3 error frames 11 FER 0.0438247 Frame Count 251 Complexity 3.00635e+06
SNR   3 error frames 12 FER 0.0393443 Frame Count 305 Complexity 3.18956e+06
 FER 0.0701754 0.0863309 0.111111 0.0393443 0.0591133 0.0662983
 FER 0.0720622 Complexity 3.46091e+06
Time taken by function: 41329 seconds
SNR   3.5 error frames 1 FER 0.025 Frame Count 40 Complexity 836018
SNR   3.5 error frames 1 FER 0.04 Frame Count 25 Complexity 1.54405e+06
SNR   3.5 error frames 1 FER 0.037037 Frame Count 27 Complexity 2.00504e+06
SNR   3.5 error frames 1 FER 0.0217391 Frame Count 46 Complexity 1.44401e+06
SNR   3.5 error frames 1 FER 0.0119048 Frame Count 84 Complexity 1.09105e+06
SNR   3.5 error frames 1 FER 0.0117647 Frame Count 85 Complexity 1.32453e+06
SNR   3.5 error frames 2 FER 0.0263158 Frame Count 76 Complexity 1.50439e+06
SNR   3.5 error frames 2 FER 0.031746 Frame Count 63 Complexity 1.84546e+06
SNR   3.5 error frames 2 FER 0.00917431 Frame Count 218 Complexity 583586
SNR   3.5 error frames 2 FER 0.02 Frame Count 100 Complexity 1.35541e+06
SNR   3.5 error frames 3 FER 0.025641 Frame Count 117 Complexity 1.24872e+06
SNR   3.5 error frames 3 FER 0.00946372 Frame Count 317 Complexity 517492
SNR   3.5 error frames 3 FER 0.0153061 Frame Count 196 Complexity 897055
SNR   3.5 error frames 2 FER 0.0125 Frame Count 160 Complexity 1.14483e+06
SNR   3.5 error frames 3 FER 0.0275229 Frame Count 109 Complexity 1.96559e+06
SNR   3.5 error frames 4 FER 0.0104712 Frame Count 382 Complexity 582189
SNR   3.5 error frames 4 FER 0.0168067 Frame Count 238 Complexity 1.01417e+06
SNR   3.5 error frames 2 FER 0.00917431 Frame Count 218 Complexity 1.20148e+06
SNR   3.5 error frames 4 FER 0.025 Frame Count 160 Complexity 1.69557e+06
SNR   3.5 error frames 3 FER 0.0135135 Frame Count 222 Complexity 1.28899e+06
SNR   3.5 error frames 5 FER 0.0107759 Frame Count 464 Complexity 612859
SNR   3.5 error frames 5 FER 0.0165017 Frame Count 303 Complexity 966482
SNR   3.5 error frames 4 FER 0.0136519 Frame Count 293 Complexity 1.04388e+06
SNR   3.5 error frames 3 FER 0.0102389 Frame Count 293 Complexity 1.11259e+06
SNR   3.5 error frames 5 FER 0.0166667 Frame Count 300 Complexity 1.0963e+06
SNR   3.5 error frames 4 FER 0.0132013 Frame Count 303 Complexity 1.09343e+06
SNR   3.5 error frames 5 FER 0.0202429 Frame Count 247 Complexity 1.40342e+06
SNR   3.5 error frames 6 FER 0.0191693 Frame Count 313 Complexity 1.1516e+06
SNR   3.5 error frames 5 FER 0.015674 Frame Count 319 Complexity 1.20605e+06
SNR   3.5 error frames 6 FER 0.0213523 Frame Count 281 Complexity 1.38471e+06
SNR   3.5 error frames 7 FER 0.0192308 Frame Count 364 Complexity 1.071e+06
SNR   3.5 error frames 8 FER 0.0207792 Frame Count 385 Complexity 1.03104e+06
SNR   3.5 error frames 7 FER 0.023569 Frame Count 297 Complexity 1.36877e+06
SNR   3.5 error frames 9 FER 0.022113 Frame Count 407 Complexity 1.003e+06
SNR   3.5 error frames 10 FER 0.0244499 Frame Count 409 Complexity 1.04757e+06
SNR   3.5 error frames 6 FER 0.0184049 Frame Count 326 Complexity 1.31817e+06
SNR   3.5 error frames 8 FER 0.0264901 Frame Count 302 Complexity 1.45776e+06
SNR   3.5 error frames 6 FER 0.0132159 Frame Count 454 Complexity 1.01541e+06
SNR   3.5 error frames 9 FER 0.0289389 Frame Count 311 Complexity 1.49713e+06
SNR   3.5 error frames 4 FER 0.00884956 Frame Count 452 Complexity 1.03195e+06
SNR   3.5 error frames 11 FER 0.0232558 Frame Count 473 Complexity 1.01359e+06
SNR   3.5 error frames 5 FER 0.010661 Frame Count 469 Complexity 1.03148e+06
SNR   3.5 error frames 10 FER 0.0277008 Frame Count 361 Complexity 1.37215e+06
SNR   3.5 error frames 7 FER 0.0147368 Frame Count 475 Complexity 1.05015e+06
SNR   3.5 error frames 11 FER 0.0288714 Frame Count 381 Complexity 1.35398e+06
SNR   3.5 error frames 6 FER 0.0118812 Frame Count 505 Complexity 1.01993e+06
SNR   3.5 error frames 6 FER 0.00687285 Frame Count 873 Complexity 607677
SNR   3.5 error frames 7 FER 0.0190736 Frame Count 367 Complexity 1.45828e+06
SNR   3.5 error frames 7 FER 0.00798176 Frame Count 877 Complexity 618978
SNR   3.5 error frames 7 FER 0.0133588 Frame Count 524 Complexity 1.04469e+06
SNR   3.5 error frames 8 FER 0.0148699 Frame Count 538 Complexity 1.0224e+06
SNR   3.5 error frames 12 FER 0.0307692 Frame Count 390 Complexity 1.42407e+06
SNR   3.5 error frames 12 FER 0.0233918 Frame Count 513 Complexity 1.09999e+06
SNR   3.5 error frames 9 FER 0.0153584 Frame Count 586 Complexity 972474
SNR   3.5 error frames 10 FER 0.0164204 Frame Count 609 Complexity 998414
SNR   3.5 error frames 11 FER 0.0178862 Frame Count 615 Complexity 1.00593e+06
SNR   3.5 error frames 8 FER 0.0182648 Frame Count 438 Complexity 1.44268e+06
SNR   3.5 error frames 8 FER 0.00796813 Frame Count 1004 Complexity 633649
SNR   3.5 error frames 8 FER 0.0114449 Frame Count 699 Complexity 963698
SNR   3.5 error frames 9 FER 0.00862069 Frame Count 1044 Complexity 660631
SNR   3.5 error frames 12 FER 0.0174165 Frame Count 689 Complexity 1.02163e+06
SNR   3.5 error frames 9 FER 0.0178926 Frame Count 503 Complexity 1.4683e+06
SNR   3.5 error frames 10 FER 0.00888099 Frame Count 1126 Complexity 684261
SNR   3.5 error frames 10 FER 0.0183486 Frame Count 545 Complexity 1.45445e+06
SNR   3.5 error frames 9 FER 0.011658 Frame Count 772 Complexity 1.02285e+06
SNR   3.5 error frames 11 FER 0.0196078 Frame Count 561 Complexity 1.44568e+06
SNR   3.5 error frames 11 FER 0.00915141 Frame Count 1202 Complexity 674314
SNR   3.5 error frames 12 FER 0.00990099 Frame Count 1212 Complexity 669113
SNR   3.5 error frames 12 FER 0.0198675 Frame Count 604 Complexity 1.42485e+06
SNR   3.5 error frames 10 FER 0.0111235 Frame Count 899 Complexity 989473
SNR   3.5 error frames 11 FER 0.0107004 Frame Count 1028 Complexity 955174
SNR   3.5 error frames 12 FER 0.011194 Frame Count 1072 Complexity 989407
 FER 0.00990099 0.0198676 0.0174165 0.0233918 0.0307692 0.011194
 FER 0.0187567 Complexity 1.10484e+06
Time taken by function: 50429 seconds
SNR   4 error frames 1 FER 0.0123457 Frame Count 81 Complexity 144340
SNR   4 error frames 1 FER 0.0117647 Frame Count 85 Complexity 218324
SNR   4 error frames 1 FER 0.00387597 Frame Count 258 Complexity 121006
SNR   4 error frames 2 FER 0.00493827 Frame Count 405 Complexity 130538
SNR   4 error frames 1 FER 0.00892857 Frame Count 112 Complexity 542479
SNR   4 error frames 2 FER 0.0127389 Frame Count 157 Complexity 420109
SNR   4 error frames 1 FER 0.00208333 Frame Count 480 Complexity 151765
SNR   4 error frames 3 FER 0.0150754 Frame Count 199 Complexity 374909
SNR   4 error frames 2 FER 0.004 Frame Count 500 Complexity 179759
SNR   4 error frames 4 FER 0.015748 Frame Count 254 Complexity 375370
SNR   4 error frames 2 FER 0.00934579 Frame Count 214 Complexity 547310
SNR   4 error frames 5 FER 0.0151515 Frame Count 330 Complexity 379413
SNR   4 error frames 3 FER 0.00416667 Frame Count 720 Complexity 190913
SNR   4 error frames 4 FER 0.0039604 Frame Count 1010 Complexity 173012
SNR   4 error frames 3 FER 0.00285987 Frame Count 1049 Complexity 173732
SNR   4 error frames 1 FER 0.00135135 Frame Count 740 Complexity 248780
SNR   4 error frames 2 FER 0.00194363 Frame Count 1029 Complexity 185571
SNR   4 error frames 6 FER 0.00628931 Frame Count 954 Complexity 218001
SNR   4 error frames 2 FER 0.00181488 Frame Count 1102 Complexity 208097
SNR   4 error frames 3 FER 0.00337079 Frame Count 890 Complexity 263767
SNR   4 error frames 4 FER 0.00446429 Frame Count 896 Complexity 283431
SNR   4 error frames 3 FER 0.00246914 Frame Count 1215 Complexity 211935
SNR   4 error frames 4 FER 0.00267559 Frame Count 1495 Complexity 199201
SNR   4 error frames 5 FER 0.00308452 Frame Count 1621 Complexity 194139
SNR   4 error frames 7 FER 0.00566802 Frame Count 1235 Complexity 238600
SNR   4 error frames 4 FER 0.00256082 Frame Count 1562 Complexity 200803
SNR   4 error frames 5 FER 0.00456621 Frame Count 1095 Complexity 300632
SNR   4 error frames 5 FER 0.00304321 Frame Count 1643 Complexity 216994
SNR   4 error frames 6 FER 0.00327154 Frame Count 1834 Complexity 202722
SNR   4 error frames 6 FER 0.00344037 Frame Count 1744 Complexity 210492
SNR   4 error frames 3 FER 0.00199203 Frame Count 1506 Complexity 250046
SNR   4 error frames 7 FER 0.00398406 Frame Count 1757 Complexity 220516
SNR   4 error frames 4 FER 0.00251572 Frame Count 1590 Complexity 245430
SNR   4 error frames 7 FER 0.0033557 Frame Count 2086 Complexity 194977
SNR   4 error frames 5 FER 0.00306937 Frame Count 1629 Complexity 263436
SNR   4 error frames 8 FER 0.00334169 Frame Count 2394 Complexity 183172
SNR   4 error frames 8 FER 0.00423953 Frame Count 1887 Complexity 231812
SNR   4 error frames 6 FER 0.00334821 Frame Count 1792 Complexity 235255
SNR   4 error frames 7 FER 0.00383142 Frame Count 1827 Complexity 231761
SNR   4 error frames 5 FER 0.00198334 Frame Count 2521 Complexity 175331
SNR   4 error frames 8 FER 0.00396432 Frame Count 2018 Complexity 235838
SNR   4 error frames 9 FER 0.0033321 Frame Count 2701 Complexity 191699
SNR   4 error frames 6 FER 0.00292113 Frame Count 2054 Complexity 264761
SNR   4 error frames 9 FER 0.00363343 Frame Count 2477 Complexity 221370
SNR   4 error frames 10 FER 0.00334336 Frame Count 2991 Complexity 191088
SNR   4 error frames 10 FER 0.00367782 Frame Count 2719 Complexity 209647
SNR   4 error frames 6 FER 0.00204918 Frame Count 2928 Complexity 179214
SNR   4 error frames 7 FER 0.0023427 Frame Count 2988 Complexity 176633
SNR   4 error frames 11 FER 0.00348211 Frame Count 3159 Complexity 191006
SNR   4 error frames 7 FER 0.00277998 Frame Count 2518 Complexity 246682
SNR   4 error frames 11 FER 0.0037087 Frame Count 2966 Complexity 212885
SNR   4 error frames 8 FER 0.0024699 Frame Count 3239 Complexity 178824
SNR   4 error frames 9 FER 0.00346554 Frame Count 2597 Complexity 226443
SNR   4 error frames 12 FER 0.00372208 Frame Count 3224 Complexity 205017
SNR   4 error frames 12 FER 0.00399069 Frame Count 3007 Complexity 218570
SNR   4 error frames 8 FER 0.00275482 Frame Count 2904 Complexity 215055
SNR   4 error frames 8 FER 0.00264813 Frame Count 3021 Complexity 239814
SNR   4 error frames 9 FER 0.00300702 Frame Count 2993 Complexity 226388
SNR   4 error frames 9 FER 0.00288092 Frame Count 3124 Complexity 236947
SNR   4 error frames 10 FER 0.00326371 Frame Count 3064 Complexity 228226
SNR   4 error frames 11 FER 0.00348763 Frame Count 3154 Complexity 228567
SNR   4 error frames 10 FER 0.00313972 Frame Count 3185 Complexity 240892
SNR   4 error frames 9 FER 0.00250209 Frame Count 3597 Complexity 214387
SNR   4 error frames 10 FER 0.00260281 Frame Count 3842 Complexity 219956
SNR   4 error frames 11 FER 0.00307005 Frame Count 3583 Complexity 229333
SNR   4 error frames 12 FER 0.00332686 Frame Count 3607 Complexity 227659
SNR   4 error frames 11 FER 0.00272412 Frame Count 4038 Complexity 220168
SNR   4 error frames 12 FER 0.00324324 Frame Count 3700 Complexity 231442
SNR   4 error frames 12 FER 0.002919 Frame Count 4111 Complexity 228553
SNR   4 error frames 10 FER 0.00234632 Frame Count 4262 Complexity 211162
SNR   4 error frames 11 FER 0.00242398 Frame Count 4538 Complexity 208583
SNR   4 error frames 12 FER 0.00241643 Frame Count 4966 Complexity 205250
 FER 0.00332686 0.002919 0.00324324 0.00372208 0.00241643 0.00399069
 FER 0.00326972 Complexity 219415
Time taken by function: 59337 seconds
SNR   4.5 error frames 1 FER 0.00342466 Frame Count 292 Complexity 13682.5
SNR   4.5 error frames 1 FER 0.0142857 Frame Count 70 Complexity 69156.8
SNR   4.5 error frames 1 FER 0.00384615 Frame Count 260 Complexity 43232.7
SNR   4.5 error frames 1 FER 0.00248756 Frame Count 402 Complexity 34039.3
SNR   4.5 error frames 1 FER 0.00377358 Frame Count 265 Complexity 57379.1
SNR   4.5 error frames 1 FER 0.00235849 Frame Count 424 Complexity 62329.5
SNR   4.5 error frames 2 FER 0.0243902 Frame Count 82 Complexity 404251
SNR   4.5 error frames 2 FER 0.00127065 Frame Count 1574 Complexity 28667.8
SNR   4.5 error frames 2 FER 0.00128123 Frame Count 1561 Complexity 46061
SNR   4.5 error frames 3 FER 0.00191693 Frame Count 1565 Complexity 45970
SNR   4.5 error frames 3 FER 0.00167224 Frame Count 1794 Complexity 42445.5
SNR   4.5 error frames 2 FER 0.000587889 Frame Count 3402 Complexity 35810.3
SNR   4.5 error frames 3 FER 0.000851547 Frame Count 3523 Complexity 31480.7
SNR   4.5 error frames 2 FER 0.00046729 Frame Count 4280 Complexity 37392
SNR   4.5 error frames 4 FER 0.00124069 Frame Count 3224 Complexity 50534.3
SNR   4.5 error frames 3 FER 0.000520653 Frame Count 5762 Complexity 41258.8
SNR   4.5 error frames 2 FER 0.0003688 Frame Count 5423 Complexity 51345.9
SNR   4.5 error frames 4 FER 0.000546224 Frame Count 7323 Complexity 38381.9
SNR   4.5 error frames 5 FER 0.000638325 Frame Count 7833 Complexity 36790.5
SNR   4.5 error frames 4 FER 0.000531915 Frame Count 7520 Complexity 35414.3
SNR   4.5 error frames 4 FER 0.000642055 Frame Count 6230 Complexity 46333.6
SNR   4.5 error frames 5 FER 0.000740412 Frame Count 6753 Complexity 43293.4
SNR   4.5 error frames 3 FER 0.000325274 Frame Count 9223 Complexity 33016.3
SNR   4.5 error frames 5 FER 0.000775434 Frame Count 6448 Complexity 46811.8
SNR   4.5 error frames 5 FER 0.000602047 Frame Count 8305 Complexity 39251.6
SNR   4.5 error frames 4 FER 0.000393468 Frame Count 10166 Complexity 35430.7
SNR   4.5 error frames 6 FER 0.000521376 Frame Count 11508 Complexity 38669.1
SNR   4.5 error frames 5 FER 0.000426403 Frame Count 11726 Complexity 34892.4
SNR   4.5 error frames 6 FER 0.000702412 Frame Count 8542 Complexity 47606
SNR   4.5 error frames 7 FER 0.000554104 Frame Count 12633 Complexity 38813.5
SNR   4.5 error frames 3 FER 0.000269614 Frame Count 11127 Complexity 49589.5
SNR   4.5 error frames 6 FER 0.000492005 Frame Count 12195 Complexity 39937.4
SNR   4.5 error frames 6 FER 0.000452523 Frame Count 13259 Complexity 36961.8
SNR   4.5 error frames 7 FER 0.000519905 Frame Count 13464 Complexity 36604.8
SNR   4.5 error frames 8 FER 0.000433229 Frame Count 18466 Complexity 38628.7
SNR   4.5 error frames 8 FER 0.000483179 Frame Count 16557 Complexity 36761.1
SNR   4.5 error frames 7 FER 0.000473037 Frame Count 14798 Complexity 45627.4
SNR   4.5 error frames 7 FER 0.000484396 Frame Count 14451 Complexity 47222.9
SNR   4.5 error frames 9 FER 0.00048041 Frame Count 18734 Complexity 36258.4
SNR   4.5 error frames 4 FER 0.000211115 Frame Count 18947 Complexity 42300.6
SNR   4.5 error frames 9 FER 0.00042058 Frame Count 21399 Complexity 37292.5
SNR   4.5 error frames 10 FER 0.000457122 Frame Count 21876 Complexity 37149.7
SNR   4.5 error frames 6 FER 0.000320085 Frame Count 18745 Complexity 39018.9
SNR   4.5 error frames 8 FER 0.000490316 Frame Count 16316 Complexity 45765.6
SNR   4.5 error frames 11 FER 0.000477762 Frame Count 23024 Complexity 38351.6
SNR   4.5 error frames 8 FER 0.000493218 Frame Count 16220 Complexity 47495.4
SNR   4.5 error frames 12 FER 0.000516863 Frame Count 23217 Complexity 38655.6
SNR   4.5 error frames 5 FER 0.000224952 Frame Count 22227 Complexity 41067.1
SNR   4.5 error frames 6 FER 0.000263875 Frame Count 22738 Complexity 40878.2
SNR   4.5 error frames 7 FER 0.000336118 Frame Count 20826 Complexity 39486
SNR   4.5 error frames 9 FER 0.000491857 Frame Count 18298 Complexity 46724.4
SNR   4.5 error frames 8 FER 0.000360637 Frame Count 22183 Complexity 38541.8
SNR   4.5 error frames 10 FER 0.000525045 Frame Count 19046 Complexity 46156.7
SNR   4.5 error frames 7 FER 0.000296259 Frame Count 23628 Complexity 42939.1
SNR   4.5 error frames 9 FER 0.000468848 Frame Count 19196 Complexity 47252.9
SNR   4.5 error frames 9 FER 0.000389813 Frame Count 23088 Complexity 39590.5
SNR   4.5 error frames 8 FER 0.000320218 Frame Count 24983 Complexity 42480.5
SNR   4.5 error frames 9 FER 0.000356973 Frame Count 25212 Complexity 42451.7
SNR   4.5 error frames 10 FER 0.000406901 Frame Count 24576 Complexity 38050.5
SNR   4.5 error frames 10 FER 0.000407498 Frame Count 24540 Complexity 38600.1
SNR   4.5 error frames 11 FER 0.000440352 Frame Count 24980 Complexity 38368.4
SNR   4.5 error frames 10 FER 0.000366314 Frame Count 27299 Complexity 42253.9
SNR   4.5 error frames 10 FER 0.000428872 Frame Count 23317 Complexity 45473.9
SNR   4.5 error frames 12 FER 0.000416725 Frame Count 28796 Complexity 37194.9
SNR   4.5 error frames 11 FER 0.000374124 Frame Count 29402 Complexity 41621.4
SNR   4.5 error frames 11 FER 0.000462768 Frame Count 23770 Complexity 46780.3
SNR   4.5 error frames 12 FER 0.000385097 Frame Count 31161 Complexity 41044.7
SNR   4.5 error frames 11 FER 0.000371597 Frame Count 29602 Complexity 38536.9
SNR   4.5 error frames 12 FER 0.000477897 Frame Count 25110 Complexity 45851.8
SNR   4.5 error frames 12 FER 0.000399521 Frame Count 30036 Complexity 39580.8
SNR   4.5 error frames 11 FER 0.000390445 Frame Count 28173 Complexity 43165.5
SNR   4.5 error frames 12 FER 0.000365542 Frame Count 32828 Complexity 42055.6
 FER 0.000399521 0.000365542 0.000516863 0.000477897 0.000385097 0.000416725
 FER 0.000426941 Complexity 40730.6
Time taken by function: 71749 seconds
SNR   5 error frames 1 FER 0.00016239 Frame Count 6158 Complexity 8101.78
SNR   5 error frames 1 FER 0.000118708 Frame Count 8424 Complexity 8343.98
SNR   5 error frames 1 FER 8.2631e-05 Frame Count 12102 Complexity 7081.8
SNR   5 error frames 2 FER 0.000172043 Frame Count 11625 Complexity 7461.6
SNR   5 error frames 1 FER 6.33032e-05 Frame Count 15797 Complexity 6496.67
SNR   5 error frames 1 FER 6.2822e-05 Frame Count 15918 Complexity 6663.02
SNR   5 error frames 2 FER 8.63185e-05 Frame Count 23170 Complexity 5795.63
SNR   5 error frames 3 FER 0.000140207 Frame Count 21397 Complexity 7107.24
SNR   5 error frames 4 FER 0.000178094 Frame Count 22460 Complexity 7125.24
SNR   5 error frames 2 FER 6.67601e-05 Frame Count 29958 Complexity 6466.53
SNR   5 error frames 3 FER 8.35864e-05 Frame Count 35891 Complexity 6220.56
SNR   5 error frames 2 FER 4.84954e-05 Frame Count 41241 Complexity 6533.95
SNR   5 error frames 2 FER 5.33675e-05 Frame Count 37476 Complexity 7397.13
SNR   5 error frames 1 FER 1.70262e-05 Frame Count 58733 Complexity 5287.71
SNR   5 error frames 4 FER 6.12848e-05 Frame Count 65269 Complexity 6388.87
SNR   5 error frames 3 FER 3.67489e-05 Frame Count 81635 Complexity 6090.47
SNR   5 error frames 4 FER 4.72132e-05 Frame Count 84722 Complexity 6169.08
SNR   5 error frames 2 FER 2.31281e-05 Frame Count 86475 Complexity 6305.99
SNR   5 error frames 5 FER 5.73868e-05 Frame Count 87128 Complexity 6787.8
SNR   5 error frames 6 FER 6.10563e-05 Frame Count 98270 Complexity 6671.67
SNR   5 error frames 5 FER 4.38404e-05 Frame Count 114050 Complexity 6160.84
SNR   5 error frames 7 FER 6.20358e-05 Frame Count 112838 Complexity 6779.99
SNR   5 error frames 6 FER 4.52564e-05 Frame Count 132578 Complexity 6256.96
SNR   5 error frames 3 FER 2.43051e-05 Frame Count 123431 Complexity 6283.91
SNR   5 error frames 5 FER 3.77898e-05 Frame Count 132311 Complexity 6678.45
SNR   5 error frames 8 FER 6.13798e-05 Frame Count 130336 Complexity 6758.85
SNR   5 error frames 3 FER 2.59424e-05 Frame Count 115641 Complexity 7118.28
SNR   5 error frames 9 FER 6.52936e-05 Frame Count 137839 Complexity 6617.43
SNR   5 error frames 3 FER 2.36007e-05 Frame Count 127115 Complexity 7233.92
SNR   5 error frames 6 FER 4.1693e-05 Frame Count 143909 Complexity 6809.43
SNR   5 error frames 7 FER 4.58857e-05 Frame Count 152553 Complexity 6812.99
SNR   5 error frames 4 FER 2.45218e-05 Frame Count 163120 Complexity 6194.35
SNR   5 error frames 5 FER 2.89788e-05 Frame Count 172540 Complexity 6349.07
SNR   5 error frames 6 FER 3.37482e-05 Frame Count 177787 Complexity 6333.76
SNR   5 error frames 7 FER 3.78853e-05 Frame Count 184768 Complexity 6296.01
SNR   5 error frames 10 FER 5.37848e-05 Frame Count 185926 Complexity 6829.74
SNR   5 error frames 11 FER 5.60318e-05 Frame Count 196317 Complexity 6827.68
SNR   5 error frames 8 FER 3.68311e-05 Frame Count 217208 Complexity 6090.14
SNR   5 error frames 4 FER 1.91302e-05 Frame Count 209093 Complexity 6833.94
SNR   5 error frames 4 FER 2.13155e-05 Frame Count 187657 Complexity 7219.31
SNR   5 error frames 5 FER 2.35007e-05 Frame Count 212760 Complexity 6817.89
SNR   5 error frames 12 FER 5.43045e-05 Frame Count 220976 Complexity 6752.9
SNR   5 error frames 5 FER 2.402e-05 Frame Count 208160 Complexity 7122.18
SNR   5 error frames 7 FER 2.62751e-05 Frame Count 266412 Complexity 5964.29
SNR   5 error frames 8 FER 3.20775e-05 Frame Count 249396 Complexity 6418.14
SNR   5 error frames 6 FER 2.6942e-05 Frame Count 222701 Complexity 7076.49
SNR   5 error frames 9 FER 3.48274e-05 Frame Count 258417 Complexity 6061.68
SNR   5 error frames 6 FER 2.37331e-05 Frame Count 252812 Complexity 6693.8
SNR   5 error frames 7 FER 3.10998e-05 Frame Count 225082 Complexity 7276.38
SNR   5 error frames 8 FER 3.47337e-05 Frame Count 230324 Complexity 7191.41
SNR   5 error frames 7 FER 2.57342e-05 Frame Count 272012 Complexity 6635.11
SNR   5 error frames 8 FER 2.8604e-05 Frame Count 279681 Complexity 6681.4
SNR   5 error frames 10 FER 3.41738e-05 Frame Count 292622 Complexity 6007.52
SNR   5 error frames 9 FER 3.10938e-05 Frame Count 289447 Complexity 6704.47
SNR   5 error frames 9 FER 3.43612e-05 Frame Count 261923 Complexity 7174.91
SNR   5 error frames 10 FER 3.1022e-05 Frame Count 322352 Complexity 6626.4
SNR   5 error frames 9 FER 2.57965e-05 Frame Count 348884 Complexity 6721.13
SNR   5 error frames 11 FER 3.00371e-05 Frame Count 366214 Complexity 6069.01
SNR   5 error frames 11 FER 2.82741e-05 Frame Count 389048 Complexity 6440.33
SNR   5 error frames 12 FER 3.0093e-05 Frame Count 398764 Complexity 6448.19
SNR   5 error frames 10 FER 2.83006e-05 Frame Count 353350 Complexity 6998.29
SNR   5 error frames 12 FER 2.97473e-05 Frame Count 403398 Complexity 6079.7
SNR   5 error frames 8 FER 1.79256e-05 Frame Count 446290 Complexity 6040.73
SNR   5 error frames 9 FER 1.98787e-05 Frame Count 452746 Complexity 6008.88
SNR   5 error frames 10 FER 2.31578e-05 Frame Count 431820 Complexity 6486.45
SNR   5 error frames 10 FER 2.17022e-05 Frame Count 460782 Complexity 6064.81
SNR   5 error frames 11 FER 2.38433e-05 Frame Count 461345 Complexity 6496.54
SNR   5 error frames 11 FER 2.20249e-05 Frame Count 499434 Complexity 6039.6
SNR   5 error frames 12 FER 2.53369e-05 Frame Count 473617 Complexity 6466.9
SNR   5 error frames 12 FER 2.37043e-05 Frame Count 506238 Complexity 6041.15
SNR   5 error frames 11 FER 2.59251e-05 Frame Count 424299 Complexity 7043.5
SNR   5 error frames 12 FER 2.48228e-05 Frame Count 483426 Complexity 6931.49
 FER 2.53369e-05 3.0093e-05 2.48228e-05 5.43045e-05 2.97473e-05 2.37043e-05
 FER 3.13348e-05 Complexity 6453.39
Time taken by function: 99989 seconds
SNR   5.5 error frames 1 FER 2.28087e-05 Frame Count 43843 Complexity 1198.41
SNR   5.5 error frames 2 FER 1.99559e-05 Frame Count 100221 Complexity 1050.7
SNR   5.5 error frames 3 FER 2.79374e-05 Frame Count 107383 Complexity 1033.73
SNR   5.5 error frames 1 FER 7.12144e-06 Frame Count 140421 Complexity 1249.47
SNR   5.5 error frames 1 FER 6.12512e-06 Frame Count 163262 Complexity 1046.76
SNR   5.5 error frames 1 FER 6.41038e-06 Frame Count 155997 Complexity 1192.86
SNR   5.5 error frames 2 FER 7.75555e-06 Frame Count 257880 Complexity 994.602
SNR   5.5 error frames 4 FER 1.25518e-05 Frame Count 318680 Complexity 1027.61
SNR   5.5 error frames 2 FER 6.35843e-06 Frame Count 314543 Complexity 1266.28
SNR   5.5 error frames 1 FER 2.26526e-06 Frame Count 441451 Complexity 996.473
SNR   5.5 error frames 2 FER 3.78541e-06 Frame Count 528344 Complexity 1059.74
SNR   5.5 error frames 3 FER 4.77942e-06 Frame Count 627691 Complexity 1042.47
SNR   5.5 error frames 4 FER 6.16716e-06 Frame Count 648597 Complexity 1040.27
SNR   5.5 error frames 3 FER 4.89758e-06 Frame Count 612547 Complexity 1007.42
SNR   5.5 error frames 3 FER 5.292e-06 Frame Count 566893 Complexity 1176.61
SNR   5.5 error frames 5 FER 8.03949e-06 Frame Count 621930 Complexity 1097.83
SNR   5.5 error frames 4 FER 5.87551e-06 Frame Count 680792 Complexity 1025.21
SNR   5.5 error frames 2 FER 2.96498e-06 Frame Count 674541 Complexity 1048.5
SNR   5.5 error frames 6 FER 7.3544e-06 Frame Count 815838 Complexity 1183.61
SNR   5.5 error frames 7 FER 7.76243e-06 Frame Count 901780 Complexity 1234.15
SNR   5.5 error frames 8 FER 8.68743e-06 Frame Count 920871 Complexity 1230.66
SNR   5.5 error frames 5 FER 3.95333e-06 Frame Count 1264757 Complexity 1098.23
SNR   5.5 error frames 9 FER 8.186e-06 Frame Count 1099438 Complexity 1212.13
SNR   5.5 error frames 10 FER 8.71565e-06 Frame Count 1147361 Complexity 1201.04
SNR   5.5 error frames 4 FER 3.21808e-06 Frame Count 1242979 Complexity 1123.66
SNR   5.5 error frames 11 FER 8.85313e-06 Frame Count 1242498 Complexity 1190.65
SNR   5.5 error frames 1 FER 6.39995e-07 Frame Count 1562511 Complexity 1097.7
SNR   5.5 error frames 3 FER 2.10581e-06 Frame Count 1424632 Complexity 1083.49
SNR   5.5 error frames 4 FER 2.80538e-06 Frame Count 1425834 Complexity 1083.33
SNR   5.5 error frames 2 FER 1.15433e-06 Frame Count 1732608 Complexity 1086.93
SNR   5.5 error frames 5 FER 3.14776e-06 Frame Count 1588430 Complexity 1086.03
SNR   5.5 error frames 3 FER 1.69078e-06 Frame Count 1774331 Complexity 1087.97
SNR   5.5 error frames 5 FER 2.87873e-06 Frame Count 1736880 Complexity 1075.91
SNR   5.5 error frames 5 FER 2.9752e-06 Frame Count 1680558 Complexity 1142.4
SNR   5.5 error frames 4 FER 2.069e-06 Frame Count 1933302 Complexity 1114.58
SNR   5.5 error frames 6 FER 3.2697e-06 Frame Count 1835033 Complexity 1081.14
SNR   5.5 error frames 7 FER 3.74339e-06 Frame Count 1869961 Complexity 1081.44
SNR   5.5 error frames 6 FER 3.11347e-06 Frame Count 1927112 Complexity 1069.92
SNR   5.5 error frames 8 FER 4.11357e-06 Frame Count 1944785 Complexity 1084.37
SNR   5.5 error frames 5 FER 2.42808e-06 Frame Count 2059241 Complexity 1119.1
SNR   5.5 error frames 9 FER 4.31305e-06 Frame Count 2086689 Complexity 1078.1
SNR   5.5 error frames 6 FER 2.71366e-06 Frame Count 2211034 Complexity 1106.42
SNR   5.5 error frames 7 FER 3.22478e-06 Frame Count 2170690 Complexity 1070.75
SNR   5.5 error frames 7 FER 2.97359e-06 Frame Count 2354053 Complexity 1106.8
SNR   5.5 error frames 8 FER 3.5121e-06 Frame Count 2277840 Complexity 1077.42
SNR   5.5 error frames 6 FER 2.39225e-06 Frame Count 2508100 Complexity 1096.4
SNR   5.5 error frames 12 FER 5.31087e-06 Frame Count 2259518 Complexity 1158.53
SNR   5.5 error frames 6 FER 2.56606e-06 Frame Count 2338214 Complexity 1121.17
SNR   5.5 error frames 9 FER 3.63962e-06 Frame Count 2472784 Complexity 1073.96
SNR   5.5 error frames 7 FER 2.67934e-06 Frame Count 2612583 Complexity 1091.08
SNR   5.5 error frames 10 FER 3.87874e-06 Frame Count 2578154 Complexity 1076.19
SNR   5.5 error frames 8 FER 2.7855e-06 Frame Count 2872013 Complexity 1095.61
SNR   5.5 error frames 7 FER 2.46024e-06 Frame Count 2845252 Complexity 1122.37
SNR   5.5 error frames 10 FER 3.40871e-06 Frame Count 2933663 Complexity 1101.48
SNR   5.5 error frames 8 FER 2.46097e-06 Frame Count 3250749 Complexity 1100.35
SNR   5.5 error frames 9 FER 2.60201e-06 Frame Count 3458868 Complexity 1096.75
SNR   5.5 error frames 11 FER 3.25787e-06 Frame Count 3376437 Complexity 1074.38
SNR   5.5 error frames 11 FER 3.13907e-06 Frame Count 3504220 Complexity 1094.12
SNR   5.5 error frames 9 FER 2.49549e-06 Frame Count 3606506 Complexity 1119.19
SNR   5.5 error frames 10 FER 2.70906e-06 Frame Count 3691319 Complexity 1090.55
SNR   5.5 error frames 8 FER 2.12548e-06 Frame Count 3763858 Complexity 1107.05
SNR   5.5 error frames 10 FER 2.50424e-06 Frame Count 3993221 Complexity 50.7409
SNR   5.5 error frames 11 FER 2.71563e-06 Frame Count 4050619 Complexity 65.2894
SNR   5.5 error frames 11 FER 2.49903e-06 Frame Count 4401706 Complexity 110.013
SNR   5.5 error frames 9 FER 2.13979e-06 Frame Count 4206023 Complexity 84.6422
SNR   5.5 error frames 12 FER 2.68493e-06 Frame Count 4469387 Complexity 123.172
SNR   5.5 error frames 12 FER 2.59253e-06 Frame Count 4628685 Complexity 205.14
SNR   5.5 error frames 10 FER 2.07782e-06 Frame Count 4812748 Complexity 219.731
SNR   5.5 error frames 12 FER 2.25882e-06 Frame Count 5312501 Complexity 306.933
SNR   5.5 error frames 11 FER 2.11534e-06 Frame Count 5200121 Complexity 285.73
SNR   5.5 error frames 12 FER 2.26166e-06 Frame Count 5305836 Complexity 270.679
SNR   5.5 error frames 12 FER 2.20832e-06 Frame Count 5433988 Complexity 325.293
 FER 2.26166e-06 5.31087e-06 2.68493e-06 2.59253e-06 2.25882e-06 2.20832e-06
 FER 2.88619e-06 Complexity 398.291
Time taken by function: 146083 seconds
SNR   6 error frames 1 FER 6.70988e-06 Frame Count 149034 Complexity 227.337
SNR   6 error frames 1 FER 9.487e-07 Frame Count 1054074 Complexity 226.747
SNR   6 error frames 1 FER 8.57509e-07 Frame Count 1166168 Complexity 250.197
SNR   6 error frames 2 FER 1.50428e-06 Frame Count 1329544 Complexity 245.603
SNR   6 error frames 2 FER 1.24705e-06 Frame Count 1603781 Complexity 228.936
SNR   6 error frames 3 FER 1.91104e-06 Frame Count 1569829 Complexity 247.766
SNR   6 error frames 1 FER 2.61923e-07 Frame Count 3817916 Complexity 234.52
SNR   6 error frames 1 FER 2.59181e-07 Frame Count 3858302 Complexity 240.846
SNR   6 error frames 2 FER 4.77559e-07 Frame Count 4187962 Complexity 239.563
SNR   6 error frames 2 FER 3.50804e-07 Frame Count 5701193 Complexity 240.478
SNR   6 error frames 2 FER 2.60888e-07 Frame Count 7666124 Complexity 240.991
SNR   6 error frames 1 FER 1.22638e-07 Frame Count 8154106 Complexity 242.435
SNR   6 error frames 4 FER 4.79859e-07 Frame Count 8335789 Complexity 237.64
SNR   6 error frames 2 FER 2.08924e-07 Frame Count 9572880 Complexity 240.724
SNR   6 error frames 3 FER 3.05898e-07 Frame Count 9807189 Complexity 241.544
SNR   6 error frames 4 FER 3.866e-07 Frame Count 10346604 Complexity 240.983
SNR   6 error frames 3 FER 2.4167e-07 Frame Count 12413604 Complexity 239.47
SNR   6 error frames 3 FER 2.31908e-07 Frame Count 12936170 Complexity 239.6
SNR   6 error frames 4 FER 2.92332e-07 Frame Count 13683087 Complexity 238.856
SNR   6 error frames 5 FER 3.57469e-07 Frame Count 13987215 Complexity 239.413
SNR   6 error frames 5 FER 3.29484e-07 Frame Count 15175245 Complexity 235.218
SNR   6 error frames 6 FER 3.83291e-07 Frame Count 15653907 Complexity 241.553
SNR   6 error frames 3 FER 1.87175e-07 Frame Count 16027793 Complexity 241.804
SNR   6 error frames 4 FER 2.44553e-07 Frame Count 16356352 Complexity 238.199
SNR   6 error frames 6 FER 3.41445e-07 Frame Count 17572358 Complexity 237.386
SNR   6 error frames 5 FER 2.7719e-07 Frame Count 18038182 Complexity 2.43758
SNR   6 error frames 6 FER 3.14269e-07 Frame Count 19091932 Complexity 15.4661
SNR   6 error frames 7 FER 3.5767e-07 Frame Count 19571121 Complexity 20.6082
SNR   6 error frames 7 FER 3.67081e-07 Frame Count 19069359 Complexity 16.6399
SNR   6 error frames 8 FER 3.9668e-07 Frame Count 20167398 Complexity 28.8283
SNR   6 error frames 7 FER 3.16412e-07 Frame Count 22123039 Complexity 42.5982
SNR   6 error frames 8 FER 3.38366e-07 Frame Count 23643060 Complexity 58.5645
SNR   6 error frames 5 FER 2.13264e-07 Frame Count 23445081 Complexity 56.3818
SNR   6 error frames 9 FER 3.66988e-07 Frame Count 24523941 Complexity 65.428
SNR   6 error frames 10 FER 4.06345e-07 Frame Count 24609614 Complexity 65.9843
SNR   6 error frames 4 FER 1.63067e-07 Frame Count 24529738 Complexity 68.8149
SNR   6 error frames 6 FER 2.37247e-07 Frame Count 25290056 Complexity 69.523
SNR   6 error frames 3 FER 1.10303e-07 Frame Count 27197919 Complexity 83.8076
SNR   6 error frames 4 FER 1.42191e-07 Frame Count 28131182 Complexity 90.6716
SNR   6 error frames 5 FER 1.7261e-07 Frame Count 28967082 Complexity 94.8007
SNR   6 error frames 11 FER 3.55048e-07 Frame Count 30981767 Complexity 100.819
SNR   6 error frames 7 FER 2.28428e-07 Frame Count 30644203 Complexity 98.4043
SNR   6 error frames 12 FER 3.80642e-07 Frame Count 31525723 Complexity 103.052
SNR   6 error frames 8 FER 2.29126e-07 Frame Count 34915223 Complexity 113.262
SNR   6 error frames 8 FER 2.2064e-07 Frame Count 36258142 Complexity 1.35959
SNR   6 error frames 5 FER 1.36368e-07 Frame Count 36665622 Complexity 10.8221
SNR   6 error frames 6 FER 1.63478e-07 Frame Count 36702098 Complexity 7.42319
SNR   6 error frames 9 FER 2.28202e-07 Frame Count 39438658 Complexity 17.2302
SNR   6 error frames 9 FER 2.29765e-07 Frame Count 39170498 Complexity 20.2956
SNR   6 error frames 10 FER 2.48339e-07 Frame Count 40267603 Complexity 21.807
SNR   6 error frames 9 FER 2.30006e-07 Frame Count 39129369 Complexity 21.926
SNR   6 error frames 10 FER 2.40921e-07 Frame Count 41507363 Complexity 32.4404
SNR   6 error frames 6 FER 1.45115e-07 Frame Count 41346513 Complexity 37.5436
SNR   6 error frames 7 FER 1.68697e-07 Frame Count 41494632 Complexity 38.3036
SNR   6 error frames 11 FER 2.40062e-07 Frame Count 45821406 Complexity 48.0232
SNR   6 error frames 11 FER 2.33267e-07 Frame Count 47156239 Complexity 57.4516
SNR   6 error frames 10 FER 2.16693e-07 Frame Count 46148210 Complexity 56.27
SNR   6 error frames 12 FER 2.42873e-07 Frame Count 49408498 Complexity 65.9534
SNR   6 error frames 7 FER 1.38889e-07 Frame Count 50400087 Complexity 69.9582
SNR   6 error frames 8 FER 1.54057e-07 Frame Count 51928741 Complexity 75.503
SNR   6 error frames 11 FER 2.02803e-07 Frame Count 54239908 Complexity 5.18656
SNR   6 error frames 12 FER 2.16372e-07 Frame Count 55460101 Complexity 10.4229
SNR   6 error frames 9 FER 1.59432e-07 Frame Count 56450381 Complexity 12.4144
SNR   6 error frames 8 FER 1.30865e-07 Frame Count 61131771 Complexity 34.0746
SNR   6 error frames 12 FER 1.9259e-07 Frame Count 62308396 Complexity 29.8191
SNR   6 error frames 10 FER 1.60381e-07 Frame Count 62351350 Complexity 34.3529
SNR   6 error frames 9 FER 1.40543e-07 Frame Count 64037175 Complexity 43.8745
SNR   6 error frames 10 FER 1.54492e-07 Frame Count 64728261 Complexity 46.0312
SNR   6 error frames 11 FER 1.66248e-07 Frame Count 66166291 Complexity 50.0488
SNR   6 error frames 11 FER 1.6278e-07 Frame Count 67575848 Complexity 50.2279
SNR   6 error frames 12 FER 1.76805e-07 Frame Count 67871545 Complexity 51.0228
SNR   6 error frames 12 FER 1.68594e-07 Frame Count 71176722 Complexity 3.37705
 FER 1.76805e-07 2.16372e-07 2.42873e-07 3.80642e-07 1.9259e-07 1.68594e-07
 FER 2.29646e-07 Complexity 43.9412

==> data/CRC/128_104/FER_ListGrand_5.txt <==
LW = 96, HW = 8
0       0.992064 Complesity 2.96695e+06
0.5       0.976191 Complesity 2.6816e+06
1       0.871212 Complesity 2.72478e+06
1.5       0.718334 Complesity 2.32033e+06
2       0.53259 Complesity 1.71904e+06
2.5       0.282756 Complesity 1.05627e+06
3       0.133408 Complesity 522083
3.5       0.0368788 Complesity 185388
4       0.00826357 Complesity 50352.6
4.5       0.00131026 Complesity 10306.4
5       0.000116152 Complesity 1654.2
5.5       1.86084e-05 Complesity 319.475
6       2.19582e-06 Complesity 61.9005
6.5       3.19296e-07 Complesity 14.3745
7       3.73675e-08 Complesity 4.25166


==> data/CRC/128_104/ORBGRAND_FER.txt <==
 ./GRAND --code_type CRC --dec_type ABGRAND  -K 104 -N 128  -m 0 -M 7.5 -s 0.5 --max_bf 3 --SNR Eb
# K=104 C=0 N=128 S=0 CRC 
# ABGRAND(3)  NonSorted  syndromes/nCr: NotComputed%
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      740 |     7715 |      740 | 1.00e-01 | 1.00e+00 |   0.07 | 3.45e+05 |            
    0.50 |      708 |     6585 |      708 | 8.94e-02 | 1.00e+00 |   0.07 | 3.47e+05 |            
    1.00 |      779 |     6109 |      767 | 7.54e-02 | 9.85e-01 |   0.08 | 3.43e+05 |            
    1.50 |      768 |     5083 |      736 | 6.36e-02 | 9.58e-01 |   0.08 | 3.39e+05 |            
    2.00 |      771 |     4244 |      719 | 5.29e-02 | 9.33e-01 |   0.08 | 3.33e+05 |            
    2.50 |      897 |     3913 |      741 | 4.19e-02 | 8.26e-01 |   0.09 | 3.03e+05 |            
    3.00 |      858 |     2741 |      595 | 3.07e-02 | 6.93e-01 |   0.09 | 2.64e+05 |            
    3.50 |     1153 |     2344 |      558 | 1.95e-02 | 4.84e-01 |   0.12 | 2.07e+05 |            
    4.00 |     1536 |     1775 |      460 | 1.11e-02 | 2.99e-01 |   0.16 | 1.45e+05 |            
    4.50 |     2516 |     1487 |      398 | 5.68e-03 | 1.58e-01 |   0.26 | 8.94e+04 |            
    5.00 |     5594 |     1277 |      361 | 2.20e-03 | 6.45e-02 |   0.61 | 4.50e+04 |            
    5.50 |    10741 |      811 |      232 | 7.26e-04 | 2.16e-02 |   1.30 | 2.04e+04 |            
    6.00 |    25763 |      489 |      141 | 1.83e-04 | 5.47e-03 |   3.83 | 7.15e+03 |            
    6.50 |    94069 |      363 |      107 | 3.71e-05 | 1.14e-03 |   9.60 | 2.40e+03 |            
    7.00 |   487218 |      392 |      109 | 7.74e-06 | 2.24e-04 |  34.69 | 6.83e+02 |            
    7.50 |  3847568 |      367 |      103 | 9.17e-07 | 2.68e-05 | 102.51 | 1.65e+02 |  
    
./GRAND --code_type CRC --dec_type ORBGRAND  -K 104 -N 128  -m 3.5 -M 7.5 -s 0.5 --SNR Eb 
# K=104 C=0 N=128 S=0 CRC 
# ORBGRAND Q:3.40e+38 | LW: 8256 | HW: 128 | Precomp: 32
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      104 |     1294 |      101 | 1.20e-01 | 9.71e-01 |   0.00 | 1.59e+07 |            
    0.50 |      112 |     1198 |      101 | 1.03e-01 | 9.02e-01 |   0.00 | 1.43e+07 |            
    1.00 |      123 |     1081 |      101 | 8.45e-02 | 8.21e-01 |   0.00 | 1.21e+07 |            
    1.50 |      158 |     1085 |      101 | 6.60e-02 | 6.39e-01 |   0.00 | 8.36e+06 |            
    2.00 |      247 |     1001 |      101 | 3.90e-02 | 4.09e-01 |   0.00 | 5.69e+06 |            
    2.50 |      494 |      930 |      100 | 1.81e-02 | 2.02e-01 |   0.00 | 3.42e+06 |            
    3.00 |     1136 |      910 |      101 | 7.70e-03 | 8.89e-02 |   0.00 | 1.15e+06 | 
    3.50 |     4779 |      910 |      100 | 1.83e-03 | 2.09e-02 |   0.00 | 3.08e+05 |            
    4.00 |    23300 |      894 |      100 | 3.69e-04 | 4.29e-03 |   0.00 | 8.10e+04 |            
    4.50 |   144562 |      779 |      101 | 5.18e-05 | 6.99e-04 |   0.01 | 1.15e+04 |            
    5.00 |   933307 |      718 |      100 | 7.40e-06 | 1.07e-04 |   0.06 | 2.02e+03 |            
    5.50 |  6100999 |      645 |      100 | 1.02e-06 | 1.64e-05 |   0.44 | 3.12e+02 |            
    6.00 | 42429496 |      618 |      100 | 1.40e-07 | 2.36e-06 |   2.03 | 5.86e+01 |            
    6.50 | 2.92e+08 |      591 |      100 | 1.95e-08 | 3.42e-07 |   6.31 | 1.17e+01 |            
    7.00 | 2.24e+09 |      576 |      100 | 2.47e-09 | 4.46e-08 |  13.59 | 3.19e+00 |            
    7.50 | 1.16e+10 |      589 |      100 | 4.89e-10 | 8.64e-09 |  27.96 | 1.51e+00 |  
    
 ./GRAND --code_type CRC --dec_type ORBGRAND  -K 104 -N 128  -m 3.5 -M 7.5 -s 0.5 --max_bf 96 --max_w 6 --SNR Eb --lw true 


# K=104 C=0 N=128 S=0 CRC 
# ORBGRAND Q:3.40e+38 | LW: 96 | HW: 6 | Precomp: 32
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    3.50 |     1245 |      616 |      101 | 4.76e-03 | 8.11e-02 |   0.00 | 1.25e+05 |            
    4.00 |     4032 |      605 |      101 | 1.44e-03 | 2.50e-02 |   0.00 | 4.18e+04 |            
    4.50 |    16971 |      595 |      100 | 3.37e-04 | 5.89e-03 |   0.00 | 1.04e+04 |            
    5.00 |   103152 |      584 |      101 | 5.44e-05 | 9.79e-04 |   0.03 | 1.95e+03 |            
    5.50 |   888435 |      571 |      100 | 6.18e-06 | 1.13e-04 |   0.20 | 3.12e+02 |            
    6.00 |  8842019 |      573 |      100 | 6.23e-07 | 1.13e-05 |   1.35 | 5.12e+01 |            
    6.50 | 1.14e+08 |      487 |      100 | 4.11e-08 | 8.79e-07 |   5.81 | 9.84e+00 |            
    7.00 | 1.51e+09 |      456 |      100 | 2.90e-09 | 6.62e-08 |  12.32 | 2.89e+00 |            
    7.50 | 1.42e+10 |      481 |      100 | 3.26e-10 | 7.04e-09 |  24.65 | 1.47e+00 |  

./GRAND --code_type CRC --dec_type ORBGRAND  -K 104 -N 128  -m 3.5 -M 7.5 -s 0.5 --max_bf 96 --max_w 8 --SNR Eb --lw true 

# K=104 C=0 N=128 S=0 CRC 
# ORBGRAND Q:3.40e+38 | LW: 96 | HW: 8 | Precomp: 32
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      104 |     1100 |      101 | 1.02e-01 | 9.71e-01 |   0.00 | 2.86e+06 |            
    0.50 |      106 |      992 |      101 | 9.00e-02 | 9.53e-01 |   0.00 | 2.80e+06 |            
    1.00 |      115 |      865 |      100 | 7.23e-02 | 8.70e-01 |   0.00 | 2.52e+06 |            
    1.50 |      144 |      784 |      100 | 5.24e-02 | 6.94e-01 |   0.00 | 2.03e+06 |            
    2.00 |      214 |      802 |      101 | 3.60e-02 | 4.72e-01 |   0.00 | 1.49e+06 |            
    2.50 |      328 |      732 |      101 | 2.15e-02 | 3.08e-01 |   0.00 | 1.02e+06 |            
    3.00 |      897 |      699 |      101 | 7.49e-03 | 1.13e-01 |   0.00 | 4.25e+05 | 
    3.50 |     2978 |      655 |      100 | 2.11e-03 | 3.36e-02 |   0.00 | 1.56e+05 |            
    4.00 |    12246 |      675 |      101 | 5.30e-04 | 8.25e-03 |   0.00 | 4.12e+04 |            
    4.50 |    77653 |      570 |      101 | 7.06e-05 | 1.30e-03 |   0.01 | 9.30e+03 |            
    5.00 |   580113 |      546 |      100 | 9.05e-06 | 1.72e-04 |   0.08 | 1.51e+03 |            
    5.50 |  4673634 |      530 |      100 | 1.09e-06 | 2.14e-05 |   0.46 | 2.72e+02 |            
    6.00 | 34491908 |      508 |      100 | 1.42e-07 | 2.90e-06 |   2.16 | 5.32e+01 |            
    6.50 | 2.56e+08 |      452 |      100 | 1.70e-08 | 3.90e-07 |   6.31 | 1.12e+01 |            
    7.00 | 1.61e+09 |      459 |      100 | 2.74e-09 | 6.20e-08 |  12.79 | 3.11e+00 |            
    7.50 | 1.17e+10 |      539 |      100 | 4.45e-10 | 8.58e-09 |  28.08 | 1.51e+00 |   

./GRAND --code_type CRC --dec_type ORBGRAND  -K 104 -N 128  -m 3.5 -M 7.5 -s 0.5 --max_bf 64 --max_w 6 --SNR Eb --lw true 

# K=104 C=0 N=128 S=0 CRC 
# ORBGRAND Q:3.40e+38 | LW: 64 | HW: 6 | Precomp: 32
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    3.50 |      783 |      549 |      105 | 6.74e-03 | 1.34e-01 |   0.01 | 2.19e+04 |            
    4.00 |     2497 |      510 |      102 | 1.96e-03 | 4.08e-02 |   0.02 | 8.47e+03 |            
    4.50 |     9019 |      498 |      101 | 5.31e-04 | 1.12e-02 |   0.06 | 2.64e+03 |            
    5.00 |    46648 |      435 |      105 | 8.97e-05 | 2.25e-03 |   0.23 | 6.94e+02 |            
    5.50 |   335251 |      331 |      102 | 9.49e-06 | 3.04e-04 |   1.13 | 1.48e+02 |            
    6.00 |  2062889 |      282 |      101 | 1.31e-06 | 4.90e-05 |   4.25 | 3.29e+01 |            
    6.50 | 15088425 |      189 |      100 | 1.20e-07 | 6.63e-06 |   9.24 | 8.31e+00 |            
    7.00 | 1.09e+08 |      157 |      100 | 1.39e-08 | 9.19e-07 |  12.26 | 2.69e+00 |            
    7.50 | 9.94e+08 |      127 |      100 | 1.23e-09 | 1.01e-07 |  19.22 | 1.45e+00 | 

./GRAND --code_type CRC --dec_type SGRAND  -K 104 -N 128  -m 3.5 -M 7.5 -s 0.5 --SNR Eb --max_q 10000000  
# K=104 C=0 N=128 S=0 CRC 
# SGRAND Q:1.00e+07 | BF: 128 | W: 128
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      105 |     1167 |      101 | 1.07e-01 | 9.62e-01 |   0.00 | 7.50e+06 |            
    0.50 |      110 |     1065 |      101 | 9.31e-02 | 9.18e-01 |   0.00 | 7.21e+06 |            
    1.00 |      123 |      923 |      101 | 7.22e-02 | 8.21e-01 |   0.00 | 6.26e+06 |            
    1.50 |      157 |      935 |      100 | 5.73e-02 | 6.37e-01 |   0.00 | 4.42e+06 |            
    2.00 |      244 |      863 |      101 | 3.40e-02 | 4.14e-01 |   0.00 | 3.26e+06 |            
    2.50 |      461 |      782 |      100 | 1.63e-02 | 2.17e-01 |   0.00 | 1.87e+06 |            
    3.00 |     1231 |      822 |      100 | 6.42e-03 | 8.12e-02 |   0.00 | 6.82e+05 | 
    3.50 |     5422 |      820 |      100 | 1.45e-03 | 1.84e-02 |   0.00 | 2.08e+05 |            
    4.00 |    31385 |      791 |      100 | 2.42e-04 | 3.19e-03 |   0.00 | 4.06e+04 |            
    4.50 |   267357 |      729 |      100 | 2.62e-05 | 3.74e-04 |   0.01 | 5.55e+03 |            
    5.00 |  3162473 |      690 |      100 | 2.10e-06 | 3.16e-05 |   0.07 | 6.16e+02 |            
    5.50 | 47261356 |      605 |      100 | 1.23e-07 | 2.12e-06 |   0.59 | 7.00e+01 |            
    6.00 | 6.08e+08 |      562 |      100 | 8.88e-09 | 1.64e-07 |   2.42 | 1.13e+01 |            
    6.50 | 7.91e+09 |      527 |      100 | 6.40e-10 | 1.26e-08 |   5.30 | 3.33e+00 |            
    7.00 | 1.74e+08 |        0 |        0 | 5.53e-11 | 5.76e-09 |   4.54 | 1.72e+00 | 
    

    GRANDv2-master ./GRAND --code_type CRC --dec_type OSD  -K 104 -N 128  -m 0 -M 7.0 -s 0.5 --SNR Eb --max_bf 2

# K=104 C=0 N=128 S=0 CRC 
# OSD_2
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      126 |     1529 |      121 | 1.17e-01 | 9.60e-01 |   0.00 | 5.46e+03 |            
    0.50 |      121 |     1386 |      115 | 1.10e-01 | 9.50e-01 |   0.00 | 5.46e+03 |            
    1.00 |      135 |     1105 |      105 | 7.87e-02 | 7.78e-01 |   0.00 | 5.46e+03 |            
    1.50 |      170 |     1096 |      105 | 6.20e-02 | 6.18e-01 |   0.00 | 5.46e+03 |            
    2.00 |      240 |     1043 |      104 | 4.18e-02 | 4.33e-01 |   0.00 | 5.46e+03 |            
    2.50 |      538 |      946 |      102 | 1.69e-02 | 1.90e-01 |   0.00 | 5.46e+03 |            
    3.00 |     1400 |      904 |      100 | 6.21e-03 | 7.14e-02 |   0.00 | 5.46e+03 |            
    3.50 |     5856 |      896 |      100 | 1.47e-03 | 1.71e-02 |   0.00 | 5.46e+03 |            
    4.00 |    32628 |      847 |      100 | 2.50e-04 | 3.06e-03 |   0.00 | 5.46e+03 |            
    4.50 |   290525 |      775 |      100 | 2.56e-05 | 3.44e-04 |   0.00 | 5.46e+03 |            
    5.00 |  3111704 |      701 |      100 | 2.17e-06 | 3.21e-05 |   0.00 | 5.46e+03 |  
    5.50 | 44197120 |      616 |      99  | 1.34e-07 | 2.24e-06 |   0.00 | 5.46e+03 |  
    


==> data/CRC/128_112/CRC_N128_112_GRANDAB.txt <==
#./GRAND --code_type CRC --dec_type ABGRAND  -K 112 -N 128  -m 0 -M 7.5 -s 0.5 --max_bf 2 --SNR Eb
# K=112 C=0 N=128 S=0 CRC 
# ABGRAND(2)  NonSorted  syndromes/nCr: NotComputed%
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      724 |     7599 |      724 | 9.37e-02 | 1.00e+00 |  11.83 | 7.82e+03 |            
    0.50 |     1374 |    12422 |     1369 | 8.07e-02 | 9.96e-01 |  11.57 | 7.76e+03 |            
    1.00 |     1402 |    11183 |     1395 | 7.12e-02 | 9.95e-01 |  11.70 | 7.73e+03 |            
    1.50 |     1647 |    10647 |     1608 | 5.77e-02 | 9.76e-01 |   3.07 | 7.72e+03 |            
    2.00 |     1414 |     7798 |     1346 | 4.92e-02 | 9.52e-01 |   4.76 | 7.57e+03 |            
    2.50 |     1150 |     5062 |     1040 | 3.93e-02 | 9.04e-01 |   6.99 | 7.34e+03 |            
    3.00 |     1870 |     6206 |     1469 | 2.96e-02 | 7.86e-01 |   4.46 | 6.53e+03 |            
    3.50 |     2058 |     5054 |     1332 | 2.19e-02 | 6.47e-01 |   5.61 | 5.59e+03 |            
    4.00 |     1894 |     2963 |      854 | 1.40e-02 | 4.51e-01 |   5.56 | 4.22e+03 |            
    4.50 |     1711 |     1682 |      509 | 8.78e-03 | 2.97e-01 |  28.99 | 2.96e+03 |            
    5.00 |     3260 |     1682 |      527 | 4.61e-03 | 1.62e-01 |  30.14 | 1.80e+03 |            
    5.50 |     1884 |      396 |      131 | 1.88e-03 | 6.95e-02 |  83.66 | 9.36e+02 |            
    6.00 |     3607 |      380 |      120 | 9.41e-04 | 3.33e-02 | 136.75 | 5.09e+02 |            
    6.50 |    63191 |     2432 |      751 | 3.44e-04 | 1.19e-02 |  63.16 | 1.97e+02 |            
    7.00 |    68784 |      916 |      278 | 1.19e-04 | 4.04e-03 | 124.25 | 8.05e+01 |            
    7.50 |   139585 |      548 |      157 | 3.51e-05 | 1.12e-03 | 232.35 | 2.77e+01 |  
    8.00 |   139585 |      548 |      157 | 3.51e-05 | 3.17e-04 | 232.35 | 1.35e+01 |  
    8.50 |   139585 |      548 |      157 | 3.51e-05 | 6.57e-05 | 232.35 | 4.21e+00 |  
    9.00 |   139585 |      548 |      157 | 3.51e-05 | 1.45e-05 | 232.35 | 2.09e+00 |  

==> data/CRC/128_112/CRC_N128_112_ILW_10_5.txt <==
########### at        ILW
Eb/N0   FER		Tests/f 
0       0.992064  53138.1
0.5       0.976191  48405
1       0.913903  49175.2
1.5       0.849562  39131.8
2       0.697406  33937.7
2.5       0.52854  29704.9
3       0.34874  20834.6
3.5       0.123624  8180.83
4       0.0452405  2929.25
4.5       0.0150108  792.759
5       0.00297286  170.154
5.5       0.00048576  30.1455
6       0.000104446  7.33039
6.5       1.55886e-05  2.5173
7       2.25034e-06  1.46738
7.5       3.25136e-07  1.17617
8.0		 3.8e-08       1.07



==> data/CRC/128_112/CRC_N128_112_ILW_10_6.txt <==
########### at        ILW
Eb/N0   FER		Tests/f 
0       0.992064  70449.2
0.5       0.976191  68013.3
1       0.940021  61881.1
1.5       0.862995  55715.6
2       0.689607  54738.9
2.5       0.526668  25535.6
3       0.332904  22332.3
3.5       0.129443  9024.06
4       0.0594434  3725.96
4.5       0.0135172  779.667
5       0.0028482  163.229
5.5       0.000545508  35.7839
6       9.90257e-05  7.12737
6.5       1.45434e-05  2.48447
7       2.46738e-06  1.47334
7.5       3.62122e-07  1.17655
8       3.38598e-08  1.07336



==> data/CRC/128_112/CRC_N128_112_ILW_3_10_6.txt <==
########### at        ILW
Eb/N0   FER		Tests/f 
0       0.984127  68645.6
0.5       0.992064  66816.2
1       0.955173  69339.4
1.5       0.884949  53960.3
2       0.669182  43178.4
2.5       0.474097  35717.8
3       0.258494  18466.2
3.5       0.126147  7370.52
4       0.0527043  3501.4
4.5       0.0135921  822.139
5       0.00280833  175.183
5.5       0.000587791  29.6587
6       8.3701e-05  7.50925
6.5       1.29361e-05  2.50825
7       2.44201e-06  1.47088
7.5       3.19576e-07  1.1765
8       3.95153e-08  1.07335



==> data/CRC/128_112/CRC_N128_112_LISTGRAND_10.txt <==
# K=112 N=128 CRC 
# LIST GRAND DELTA = 10 LW = 96, HW = 8
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      102 |     1239 |      101 | 0.00e-00 | 1.00e-00 |   0.00 | 1.43e+05 |            
    0.50 |      109 |     1144 |      102 | 0.00e-00 | 1.00e-00 |   0.00 | 1.41e+05 |            
    1.00 |      114 |     1066 |      101 | 0.00e-00 | 9.21e-01 |   0.00 | 1.36e+05 |            
    1.50 |      132 |      928 |      101 | 0.00e-00 | 8.67e-01 |   0.00 | 1.36e+05 |            
    2.00 |      221 |      895 |      101 | 0.00e-00 | 6.66e-01 |   0.00 | 1.04e+05 |            
    2.50 |      406 |      914 |      102 | 0.00e-00 | 5.14e-01 |   0.00 | 6.84e+04 |            
    3.00 |      839 |      873 |      101 | 0.00e-00 | 3.03e-01 |   0.00 | 3.95e+04 |  
    3.50 |     2620 |      844 |      102 | 0.00e-00 | 1.04e-01 |   0.00 | 1.64e+04 |            
    4.00 |     9346 |      813 |      102 | 0.00e-00 | 3.75e-02 |   0.01 | 5.18e+03 |            
    4.50 |    60411 |      753 |      101 | 0.00e-00 | 1.04e-02 |   0.06 | 1.73e+03 |            
    5.00 |   296740 |      712 |      100 | 0.00e-00 | 2.14e-03 |   0.36 | 3.69e+02 |            
    5.50 |  1942798 |      706 |      102 | 0.00e-00 | 3.88e-04 |   2.87 | 9.16e+01 |            
    6.00 | 14624001 |      676 |      100 | 0.00e-00 | 8.29e-05 |   7.56 | 2.47e+01 |            
    6.50 | 83544736 |      651 |      100 | 0.00e-00 | 1.30e-05 |  18.84 | 8.02e+00 |            
    7.00 | 6.62e+08 |      660 |      100 | 0.00e-00 | 2.61e-06 |  33.75 | 3.13e+00 |            
    7.50 | 6.12e+09 |      661 |      100 | 0.00e-00 | 2.76e-07 |  45.15 | 1.68e+00 | 

==> data/CRC/128_112/CRC_N128_112_LISTGRAND_15.txt <==
# K=112 N=128 CRC 
# LIST GRAND DELTA = 15 LW = 96, HW = 8
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      102 |     1239 |      101 | 0.00e-00 | 9.84e-01 |   0.00 | 2.54e+05 |            
    0.50 |      109 |     1144 |      102 | 0.00e-00 | 1.00e-00 |   0.00 | 2.26e+05 |            
    1.00 |      114 |     1066 |      101 | 0.00e-00 | 9.69e-01 |   0.00 | 2.29e+05 |            
    1.50 |      132 |      928 |      101 | 0.00e-00 | 8.54e-01 |   0.00 | 1.70e+05 |            
    2.00 |      221 |      895 |      101 | 0.00e-00 | 6.50e-01 |   0.00 | 1.30e+05 |            
    2.50 |      406 |      914 |      102 | 0.00e-00 | 4.93e-01 |   0.00 | 9.72e+04 |            
    3.00 |      839 |      873 |      101 | 0.00e-00 | 2.66e-01 |   0.00 | 5.27e+04 |  
    3.50 |     2620 |      844 |      102 | 0.00e-00 | 1.07e-01 |   0.00 | 2.36e+04 |            
    4.00 |     9346 |      813 |      102 | 0.00e-00 | 4.15e-02 |   0.01 | 1.08e+04 |            
    4.50 |    60411 |      753 |      101 | 0.00e-00 | 8.03e-03 |   0.06 | 2.15e+03 |            
    5.00 |   296740 |      712 |      100 | 0.00e-00 | 1.86e-03 |   0.36 | 5.58e+02 |            
    5.50 |  1942798 |      706 |      102 | 0.00e-00 | 4.45e-04 |   2.87 | 1.37e+02 |            
    6.00 | 14624001 |      676 |      100 | 0.00e-00 | 7.16e-05 |   7.56 | 3.72e+01 |            
    6.50 | 83544736 |      651 |      100 | 0.00e-00 | 1.13e-05 |  18.84 | 1.14e+01 |            
    7.00 | 6.62e+08 |      660 |      100 | 0.00e-00 | 1.55e-06 |  33.75 | 4.29e+00 |            
    7.50 | 6.12e+09 |      661 |      100 | 0.00e-00 | 1.85e-07 |  45.15 | 2.03e+00 | 

==> data/CRC/128_112/CRC_N128_112_LISTGRAND_24.txt <==
# K=112 N=128 CRC 
# LIST GRAND DELTA = 24 LW = 96, HW = 8
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      102 |     1239 |      101 | 0.00e-00 | 9.84e-01 |   0.00 | 3.82e+05 |            
    0.50 |      109 |     1144 |      102 | 0.00e-00 | 9.54e-01 |   0.00 | 4.04e+05 |            
    1.00 |      114 |     1066 |      101 | 0.00e-00 | 9.18e-01 |   0.00 | 4.00e+05 |            
    1.50 |      132 |      928 |      101 | 0.00e-00 | 8.78e-01 |   0.00 | 4.08e+05 |            
    2.00 |      221 |      895 |      101 | 0.00e-00 | 6.49e-01 |   0.00 | 2.74e+05 |            
    2.50 |      406 |      914 |      102 | 0.00e-00 | 4.50e-01 |   0.00 | 1.80e+05 |            
    3.00 |      839 |      873 |      101 | 0.00e-00 | 2.79e-01 |   0.00 | 1.04e+05 |  
    3.50 |     2620 |      844 |      102 | 0.00e-00 | 1.12e-01 |   0.00 | 4.32e+04 |            
    4.00 |     9346 |      813 |      102 | 0.00e-00 | 4.03e-02 |   0.01 | 1.65e+04 |            
    4.50 |    60411 |      753 |      101 | 0.00e-00 | 8.79e-03 |   0.06 | 4.63e+03 |            
    5.00 |   296740 |      712 |      100 | 0.00e-00 | 1.71e-03 |   0.36 | 1.12e+03 |            
    5.50 |  1942798 |      706 |      102 | 0.00e-00 | 2.85e-04 |   2.87 | 2.61e+02 |            
    6.00 | 14624001 |      676 |      100 | 0.00e-00 | 5.79e-05 |   7.56 | 7.19e+01 |            
    6.50 | 83544736 |      651 |      100 | 0.00e-00 | 8.65e-06 |  18.84 | 2.14e+01 |            
    7.00 | 6.62e+08 |      660 |      100 | 0.00e-00 | 1.05e-06 |  33.75 | 7.26e+00 |            
    7.50 | 6.12e+09 |      661 |      100 | 0.00e-00 | 1.31e-07 |  45.15 | 2.90e+00 | 


==> data/CRC/128_112/CRC_N128_112_LISTGRAND_30.txt <==
# K=112 N=128 CRC 
# LIST GRAND DELTA = 30 LW = 96, HW = 8
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      102 |     1239 |      101 | 0.00e-00 | 9.84e-01 |   0.00 | 6.05e+05 |            
    0.50 |      109 |     1144 |      102 | 0.00e-00 | 9.76e-01 |   0.00 | 5.30e+05 |            
    1.00 |      114 |     1066 |      101 | 0.00e-00 | 9.61e-01 |   0.00 | 5.38e+05 |            
    1.50 |      132 |      928 |      101 | 0.00e-00 | 8.23e-01 |   0.00 | 4.80e+05 |            
    2.00 |      221 |      895 |      101 | 0.00e-00 | 7.01e-01 |   0.00 | 3.76e+05 |            
    2.50 |      406 |      914 |      102 | 0.00e-00 | 4.48e-01 |   0.00 | 2.30e+05 |            
    3.00 |      839 |      873 |      101 | 0.00e-00 | 2.40e-01 |   0.00 | 1.57e+05 |  
    3.50 |     2620 |      844 |      102 | 0.00e-00 | 1.16e-01 |   0.00 | 6.62e+04 |            
    4.00 |     9346 |      813 |      102 | 0.00e-00 | 3.21e-02 |   0.01 | 2.18e+04 |            
    4.50 |    60411 |      753 |      101 | 0.00e-00 | 8.90e-03 |   0.06 | 7.11e+03 |            
    5.00 |   296740 |      712 |      100 | 0.00e-00 | 1.89e-03 |   0.36 | 1.62e+03 |            
    5.50 |  1942798 |      706 |      102 | 0.00e-00 | 2.89e-04 |   2.87 | 4.01e+02 |            
    6.00 | 14624001 |      676 |      100 | 0.00e-00 | 5.04e-05 |   7.56 | 1.01e+02 |            
    6.50 | 83544736 |      651 |      100 | 0.00e-00 | 6.89e-06 |  18.84 | 3.03e+01 |            
    7.00 | 6.62e+08 |      660 |      100 | 0.00e-00 | 1.37e-06 |  33.75 | 9.94e+00 |            
    7.50 | 6.12e+09 |      661 |      100 | 0.00e-00 | 1.16e-07 |  45.15 | 3.65e+00 | 

==> data/CRC/128_112/CRC_N128_112_LISTGRAND_5.txt <==
# K=112 N=128 CRC 
# LIST GRAND DELTA = 5 LW = 96, HW = 8
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      102 |     1239 |      101 | 0.00e-00 | 9.92e-01 |   0.00 | 9.04e+04 |            
    0.50 |      109 |     1144 |      102 | 0.00e-00 | 9.84e-01 |   0.00 | 8.41e+04 |            
    1.00 |      114 |     1066 |      101 | 0.00e-00 | 9.55e-01 |   0.00 | 1.00e+05 |            
    1.50 |      132 |      928 |      101 | 0.00e-00 | 8.37e-01 |   0.00 | 9.27e+04 |            
    2.00 |      221 |      895 |      101 | 0.00e-00 | 6.53e-01 |   0.00 | 6.18e+04 |            
    2.50 |      406 |      914 |      102 | 0.00e-00 | 4.09e-01 |   0.00 | 4.08e+04 |            
    3.00 |      839 |      873 |      101 | 0.00e-00 | 2.64e-01 |   0.00 | 2.58e+04 |  
    3.50 |     2620 |      844 |      102 | 0.00e-00 | 1.11e-01 |   0.00 | 1.12e+04 |            
    4.00 |     9346 |      813 |      102 | 0.00e-00 | 4.00e-02 |   0.01 | 3.97e+03 |            
    4.50 |    60411 |      753 |      101 | 0.00e-00 | 1.11e-02 |   0.06 | 1.87e+03 |            
    5.00 |   296740 |      712 |      100 | 0.00e-00 | 2.27e-03 |   0.36 | 2.67e+02 |            
    5.50 |  1942798 |      706 |      102 | 0.00e-00 | 5.53e-04 |   2.87 | 6.02e+01 |            
    6.00 | 14624001 |      676 |      100 | 0.00e-00 | 1.10e-04 |   7.56 | 1.78e+01 |            
    6.50 | 83544736 |      651 |      100 | 0.00e-00 | 1.95e-05 |  18.84 | 5.41e+00 |            
    7.00 | 6.62e+08 |      660 |      100 | 0.00e-00 | 2.93e-06 |  33.75 | 2.25e+00 |            
    7.50 | 6.12e+09 |      661 |      100 | 0.00e-00 | 5.17e-07 |  45.15 | 1.40e+00 | 

==> data/CRC/128_112/CRC_N128_112_ORBGRAND.txt <==
# ./GRAND --code_type CRC --dec_type ORBGRAND  -K 112 -N 128  -m 3.5 -M 7.5 -s 0.5 --SNR Eb 
# K=112 C=0 N=128 S=0 CRC 
# ORBGRAND Q:3.40e+38 | LW: 8256 | HW: 128 | Precomp: 32
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      127 |     1446 |      127 | 1.02e-01 | 1.00e+00 |   0.00 | 5.98e+04 |            
    0.50 |      114 |     1254 |      112 | 9.82e-02 | 9.82e-01 |   0.00 | 6.95e+04 |            
    1.00 |      130 |     1172 |      123 | 8.05e-02 | 9.46e-01 |   0.00 | 5.72e+04 |            
    1.50 |      146 |     1020 |      123 | 6.24e-02 | 8.42e-01 |   0.00 | 5.36e+04 |            
    2.00 |      202 |     1094 |      135 | 4.84e-02 | 6.68e-01 |   0.00 | 4.86e+04 |            
    2.50 |      247 |      835 |      113 | 3.02e-02 | 4.57e-01 |   0.01 | 3.23e+04 |            
    3.00 |      426 |      860 |      121 | 1.80e-02 | 2.84e-01 |   0.01 | 1.90e+04 |  
    3.50 |     1095 |      899 |      133 | 7.33e-03 | 1.21e-01 |   0.04 | 7.52e+03 |            
    4.00 |     3381 |      769 |      129 | 2.03e-03 | 3.82e-02 |   0.13 | 2.55e+03 |            
    4.50 |     9557 |      668 |      120 | 6.24e-04 | 1.26e-02 |   0.54 | 6.93e+02 |            
    5.00 |    44048 |      680 |      133 | 1.38e-04 | 3.02e-03 |   2.06 | 1.76e+02 |            
    5.50 |   168436 |      576 |      116 | 3.05e-05 | 6.89e-04 |   6.15 | 4.41e+01 |            
    6.00 |   598598 |      485 |      102 | 7.23e-06 | 1.70e-04 |  14.54 | 1.26e+01 |            
    6.50 |  2189219 |      451 |      101 | 1.84e-06 | 4.61e-05 |  24.99 | 3.57e+00 |            
    7.00 | 15996372 |      416 |      100 | 2.32e-07 | 6.25e-06 |  35.12 | 1.64e+00 |            
    7.50 | 95361792 |      420 |      100 | 3.93e-08 | 1.05e-06 |  43.34 | 1.21e+00 | 
    8.00 | 95361792 |      420 |      100 | 3.93e-08 | 1.48e-07 |  43.34 | 1.08e+00 | 
    8.50 | 95361792 |      420 |      100 | 3.93e-08 | 1.34e-08 |  43.34 | 1.03e+00 | 

==> data/CRC/128_112/CRC_N128_112_ORBGRAND_LW_96_HW_8.txt <==
#./GRAND --code_type CRC --dec_type ORBGRAND  -K 112 -N 128  -m 3.5 -M 7.5 -s 0.5 --max_bf 96 --max_w 8 --SNR Eb --lw true 
# K=112 C=0 N=128 S=0 CRC 
# ORBGRAND Q:3.40e+38 | LW: 96 | HW: 8 | Precomp: 32
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      163 |     1902 |      163 | 1.04e-01 | 1.00e+00 |   0.01 | 6.33e+04 |            
    0.50 |      154 |     1635 |      151 | 9.48e-02 | 9.81e-01 |   0.01 | 6.79e+04 |            
    1.00 |      180 |     1599 |      172 | 7.93e-02 | 9.56e-01 |   0.01 | 5.95e+04 |            
    1.50 |      192 |     1388 |      161 | 6.45e-02 | 8.39e-01 |   0.01 | 6.23e+04 |            
    2.00 |      231 |     1194 |      150 | 4.62e-02 | 6.49e-01 |   0.01 | 4.79e+04 |            
    2.50 |      381 |     1303 |      176 | 3.05e-02 | 4.62e-01 |   0.02 | 2.94e+04 |            
    3.00 |      769 |     1355 |      203 | 1.57e-02 | 2.64e-01 |   0.04 | 1.74e+04 |            
    3.50 |     1362 |     1169 |      176 | 7.66e-03 | 1.29e-01 |   0.08 | 8.73e+03 |            
    4.00 |     2492 |      643 |      103 | 2.30e-03 | 4.13e-02 |   0.28 | 2.49e+03 |            
    4.50 |     9335 |      630 |      114 | 6.03e-04 | 1.22e-02 |   1.07 | 7.17e+02 |            
    5.00 |    36335 |      564 |      111 | 1.39e-04 | 3.05e-03 |   4.91 | 1.64e+02 |            
    5.50 |   161651 |      581 |      115 | 3.21e-05 | 7.11e-04 |  14.42 | 4.53e+01 |            
    6.00 |   614516 |      490 |      103 | 7.12e-06 | 1.68e-04 |  25.92 | 1.25e+01 |            
    6.50 |  2174997 |      451 |      101 | 1.85e-06 | 4.64e-05 |  42.78 | 3.57e+00 |            
    7.00 | 16016117 |      416 |      100 | 2.32e-07 | 6.24e-06 |  67.03 | 1.64e+00 |            
    7.50 | 95353200 |      420 |      100 | 3.93e-08 | 1.05e-06 | 100.70 | 1.21e+00 |            
    8.00 | 6.76e+08 |      383 |      100 | 5.06e-09 | 1.48e-07 | 162.31 | 1.08e+00 |            
    8.50 | 7.45e+09 |      386 |      100 | 4.63e-10 | 1.34e-08 | 225.98 | 1.03e+00 |  

==> data/CRC/128_112/CRC_N128_112_OSD.txt <==
#./GRAND --code_type CRC --dec_type OSD  -K 112 -N 128  -m 0 -M 7.0 -s 0.5 --SNR Eb --max_bf 2      
# K=112 C=0 N=128 S=0 CRC 
# OSD_2
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      127 |     1449 |      127 | 1.02e-01 | 1.00e+00 |   0.00 | 6.33e+03 |            
    0.50 |      110 |     1224 |      110 | 9.94e-02 | 1.00e+00 |   0.00 | 6.33e+03 |            
    1.00 |      114 |     1010 |      107 | 7.91e-02 | 9.39e-01 |   0.00 | 6.33e+03 |            
    1.50 |      143 |      976 |      117 | 6.09e-02 | 8.18e-01 |   0.00 | 6.33e+03 |            
    2.00 |      172 |      885 |      111 | 4.59e-02 | 6.45e-01 |   0.00 | 6.33e+03 |            
    2.50 |      252 |      713 |      100 | 2.53e-02 | 3.97e-01 |   0.00 | 6.33e+03 |            
    3.00 |      424 |      777 |      109 | 1.64e-02 | 2.57e-01 |   0.00 | 6.33e+03 |            
    3.50 |     1153 |      633 |      100 | 4.90e-03 | 8.67e-02 |   0.00 | 6.33e+03 |            
    4.00 |     3348 |      602 |      102 | 1.61e-03 | 3.05e-02 |   0.00 | 6.33e+03 |            
    4.50 |    10885 |      548 |      100 | 4.50e-04 | 9.19e-03 |   0.00 | 6.33e+03 |            
    5.00 |    70044 |      519 |      100 | 6.62e-05 | 1.43e-03 |   0.00 | 6.33e+03 |            
    5.50 |   399380 |      428 |      100 | 9.57e-06 | 2.50e-04 |   0.00 | 6.33e+03 |            
    6.00 |  2324574 |      409 |      100 | 1.57e-06 | 4.30e-05 |   0.00 | 6.33e+03 |            
    6.50 | 12655427 |      376 |      100 | 2.65e-07 | 7.90e-06 |   0.00 | 6.33e+03 | 
    7.00 | 12655427 |      376 |      56  | 3.28e-08 | 1.07e-06 |   0.00 | 6.33e+03 | 

==> data/CRC/128_112/CRC_N128_112_SGRAND.txt <==
#./GRAND --code_type CRC --dec_type SGRAND  -K 112 -N 128  -m 0 -M 7.5 -s 0.5 --max_q 1000000  --SNR Eb 
# K=112 C=0 N=128 S=0 CRC 
# SGRAND Q:1.00e+06 | BF: 128 | W: 128
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      129 |     1474 |      129 | 1.02e-01 | 1.00e+00 |   0.00 | 5.69e+04 |            
    0.50 |      104 |     1159 |      104 | 9.95e-02 | 1.00e+00 |   0.00 | 6.85e+04 |            
    1.00 |      135 |     1212 |      127 | 8.02e-02 | 9.41e-01 |   0.01 | 5.71e+04 |            
    1.50 |      154 |     1042 |      126 | 6.04e-02 | 8.18e-01 |   0.01 | 5.03e+04 |            
    2.00 |      184 |      964 |      121 | 4.68e-02 | 6.58e-01 |   0.01 | 4.41e+04 |            
    2.50 |      315 |      973 |      133 | 2.76e-02 | 4.22e-01 |   0.01 | 2.94e+04 |            
    3.00 |      503 |      901 |      129 | 1.60e-02 | 2.56e-01 |   0.01 | 1.59e+04 |            
    3.50 |     1239 |      732 |      117 | 5.27e-03 | 9.44e-02 |   0.03 | 6.18e+03 |            
    4.00 |     4046 |      731 |      122 | 1.61e-03 | 3.02e-02 |   0.11 | 2.04e+03 |            
    4.50 |    12147 |      608 |      111 | 4.47e-04 | 9.14e-03 |   0.46 | 4.67e+02 |            
    5.00 |    84960 |      617 |      120 | 6.48e-05 | 1.41e-03 |   2.10 | 9.18e+01 |            
    5.50 |   405721 |      434 |      101 | 9.55e-06 | 2.49e-04 |   9.16 | 1.73e+01 |            
    6.00 |  2303156 |      409 |      100 | 1.59e-06 | 4.34e-05 |  17.91 | 4.74e+00 |            
    6.50 | 12694128 |      376 |      100 | 2.64e-07 | 7.88e-06 |  28.87 | 2.06e+00 |            
    7.00 | 89674344 |      373 |      100 | 3.71e-08 | 1.12e-06 |  44.92 | 1.38e+00 |            
    7.50 | 1.09e+09 |      372 |      100 | 3.03e-09 | 9.13e-08 |  49.42 | 1.16e+00   

==> data/CRC/128_112/CRC_N128_112_SGRAND_10_6.txt <==
# K=112 C=0 N=128 S=0 CRC 
# SGRAND Q:1.00e+06 | BF: 128 | W: 128
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      135 |     1551 |      135 | 1.03e-01 | 1.00e+00 |   0.00 | 5.71e+04 |            
    0.50 |      107 |     1188 |      107 | 9.91e-02 | 1.00e+00 |   0.00 | 6.86e+04 |            
    1.00 |      137 |     1241 |      130 | 8.09e-02 | 9.49e-01 |   0.01 | 5.71e+04 |            
    1.50 |      139 |      950 |      114 | 6.10e-02 | 8.20e-01 |   0.01 | 4.96e+04 |            
    2.00 |      208 |     1101 |      138 | 4.73e-02 | 6.63e-01 |   0.01 | 4.51e+04 |            
    2.50 |      256 |      754 |      102 | 2.63e-02 | 3.98e-01 |   0.01 | 2.87e+04 |            
    3.00 |      446 |      856 |      121 | 1.71e-02 | 2.71e-01 |   0.02 | 1.62e+04 |            
    3.50 |     1122 |      640 |      101 | 5.09e-03 | 9.00e-02 |   0.04 | 6.13e+03 |            
    4.00 |     3750 |      692 |      116 | 1.65e-03 | 3.09e-02 |   0.14 | 2.10e+03 |            
    4.50 |    15782 |      727 |      133 | 4.11e-04 | 8.43e-03 |   0.60 | 4.68e+02 |            
    5.00 |    83975 |      616 |      120 | 6.55e-05 | 1.43e-03 |   2.63 | 9.21e+01 |            
    5.50 |   408339 |      434 |      101 | 9.49e-06 | 2.47e-04 |   7.93 | 1.73e+01 |            
    6.00 |  2316852 |      413 |      101 | 1.59e-06 | 4.36e-05 |  15.17 | 4.74e+00 |            
    6.50 | 12767222 |      379 |      101 | 2.65e-07 | 7.91e-06 |  24.79 | 2.06e+00 |       
    7.00 | 84485368 |      373 |      100 | 3.94e-08 | 1.18e-06 |  49.34 | 1.38e+00 | 
    7.50 | 1.11e+09 |      372 |      100 | 3.00e-09 | 9.04e-08 |  76.86 | 1.16e+00 | 

==> data/CRC/128_112/CRC_N128_112_SGRAND_3_10_6.txt <==
#./GRAND --code_type CRC --dec_type SGRAND  -K 112 -N 128  -m 0.0 -M 7.5 -s 0.5  --SNR Eb --max_q 3000000
# K=112 C=0 N=128 S=0 CRC 
# SGRAND Q:3.00e+06 | BF: 128 | W: 128
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      137 |     1575 |      137 | 1.03e-01 | 1.00e+00 |   0.01 | 7.66e+04 |            
    0.50 |      104 |     1156 |      104 | 9.92e-02 | 1.00e+00 |   0.01 | 6.97e+04 |            
    1.00 |      137 |     1242 |      130 | 8.09e-02 | 9.49e-01 |   0.01 | 5.65e+04 |            
    1.50 |      152 |     1039 |      124 | 6.10e-02 | 8.16e-01 |   0.01 | 5.02e+04 |            
    2.00 |      165 |      876 |      109 | 4.74e-02 | 6.61e-01 |   0.01 | 4.45e+04 |            
    2.50 |      252 |      730 |      101 | 2.59e-02 | 4.01e-01 |   0.01 | 2.97e+04 |            
    3.00 |      445 |      839 |      119 | 1.68e-02 | 2.67e-01 |   0.02 | 1.55e+04 |            
    3.50 |     1186 |      691 |      109 | 5.20e-03 | 9.19e-02 |   0.07 | 6.27e+03 |            
    4.00 |     3714 |      687 |      115 | 1.65e-03 | 3.10e-02 |   0.21 | 2.08e+03 |            
    4.50 |    13690 |      646 |      119 | 4.21e-04 | 8.69e-03 |   0.79 | 4.62e+02 |            
    5.00 |    86595 |      620 |      121 | 6.39e-05 | 1.40e-03 |   3.62 | 9.17e+01 |            
    5.50 |   458321 |      493 |      113 | 9.60e-06 | 2.47e-04 |  11.94 | 1.76e+01 |            
    6.00 |  2375571 |      419 |      103 | 1.57e-06 | 4.34e-05 |  23.68 | 4.75e+00 |            
    6.50 | 12721827 |      375 |      100 | 2.63e-07 | 7.86e-06 |  33.02 | 2.06e+00 |            
    7.00 | 89418608 |      373 |      100 | 3.72e-08 | 1.12e-06 |  36.21 | 1.38e+00 |            
    7.50 | 1.10e+09 |      372 |      100 | 3.03e-09 | 9.13e-08 |  60.37 | 1.16e+00 | 

==> data/CRC/128_112/CRC_N128_112_template.txt <==
# K=112 N=128 CRC 
# LIST GRAND Template
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      102 |     1239 |      101 | 0.00e-00 | 0.00e-00 |   0.00 | 0.00e+00 |            
    0.50 |      109 |     1144 |      102 | 0.00e-00 | 0.00e-00 |   0.00 | 0.00e+00 |            
    1.00 |      114 |     1066 |      101 | 0.00e-00 | 0.00e-00 |   0.00 | 0.00e+00 |            
    1.50 |      132 |      928 |      101 | 0.00e-00 | 0.00e-00 |   0.00 | 0.00e+00 |            
    2.00 |      221 |      895 |      101 | 0.00e-00 | 0.00e-00 |   0.00 | 0.00e+00 |            
    2.50 |      406 |      914 |      102 | 0.00e-00 | 0.00e-00 |   0.00 | 0.00e+00 |            
    3.00 |      839 |      873 |      101 | 0.00e-00 | 0.00e-00 |   0.00 | 0.00e+00 |  
    3.50 |     2620 |      844 |      102 | 0.00e-00 | 0.00e-00 |   0.00 | 0.00e+00 |            
    4.00 |     9346 |      813 |      102 | 0.00e-00 | 0.00e-00 |   0.01 | 0.00e+00 |            
    4.50 |    60411 |      753 |      101 | 0.00e-00 | 0.00e-00 |   0.06 | 0.00e+00 |            
    5.00 |   296740 |      712 |      100 | 0.00e-00 | 0.00e-00 |   0.36 | 0.00e+00 |            
    5.50 |  1942798 |      706 |      102 | 0.00e-00 | 0.00e-00 |   2.87 | 0.00e+00 |            
    6.00 | 14624001 |      676 |      100 | 0.00e-00 | 0.00e-00 |   7.56 | 0.00e+00 |            
    6.50 | 83544736 |      651 |      100 | 0.00e-00 | 0.00e-00 |  18.84 | 0.00e+00 |            
    7.00 | 6.62e+08 |      660 |      100 | 0.00e-00 | 0.00e-00 |  33.75 | 0.00e+00 |            
    7.50 | 6.12e+09 |      661 |      100 | 0.00e-00 | 0.00e-00 |  45.15 | 0.00e+00 |           



==> data/CRC/128_112/FER_ListGrand_10.txt <==
LW = 96, HW = 8
0       1 Complesity 143086
0.5       1 Complesity 141169
1       0.921356 Complesity 136996
1.5       0.867194 Complesity 136929
2       0.666708 Complesity 104211
2.5       0.514152 Complesity 68466.3
3       0.303126 Complesity 39528.6
3.5       0.104953 Complesity 16435.4
4       0.0375343 Complesity 5185.58
4.5       0.0104259 Complesity 1732.65
5       0.00214887 Complesity 369.058
5.5       0.000388564 Complesity 91.6138
6       8.29911e-05 Complesity 24.7858
6.5       1.30802e-05 Complesity 8.02284
7       2.61541e-06 Complesity 3.13192
7.5       2.76551e-07 Complesity 1.68097


==> data/CRC/128_112/FER_ListGrand_15.txt <==
LW = 96, HW = 8
0       0.984848 Complesity 184208
0.5       1 Complesity 226809
1       0.969697 Complesity 229053
1.5       0.854973 Complesity 170486
2       0.650062 Complesity 130382
2.5       0.493012 Complesity 97277.8
3       0.26668 Complesity 52760.5
3.5       0.107263 Complesity 23666.2
4       0.0415785 Complesity 10850.7
4.5       0.00803239 Complesity 2155.36
5       0.00186744 Complesity 558.397
5.5       0.000445573 Complesity 137.48
6       7.1608e-05 Complesity 37.2343
6.5       1.13472e-05 Complesity 11.4723
7       1.55781e-06 Complesity 4.29285
7.5       1.85029e-07 Complesity 2.0318


==> data/CRC/128_112/FER_ListGrand_30.txt <==
LW = 96, HW = 8
0       0.984127 Complesity 605828
0.5       0.976191 Complesity 530758
1       0.961039 Complesity 538091
1.5       0.82394 Complesity 480418
2       0.701649 Complesity 376032
2.5       0.448002 Complesity 230736
3       0.240531 Complesity 157453
3.5       0.116242 Complesity 66209
4       0.0321424 Complesity 21851.9
4.5       0.00890304 Complesity 7115.05
5       0.00189741 Complesity 1625.54
5.5       0.000289149 Complesity 401.75
6       5.04625e-05 Complesity 101.356
6.5       6.89066e-06 Complesity 30.3506
7       1.37438e-06 Complesity 9.9479
7.5       1.16038e-07 Complesity 3.65291


==> data/CRC/128_112/FER_ListGrand_5.txt <==
LW = 96, HW = 8
0       0.992064 Complesity 90451.4
0.5       0.984127 Complesity 84152.5
1       0.955173 Complesity 100367
1.5       0.837218 Complesity 92778.8
2       0.653493 Complesity 61832
2.5       0.409776 Complesity 40872.5
3       0.264073 Complesity 25839.7
3.5       0.113396 Complesity 11217.2
4       0.0400039 Complesity 3976.2
4.5       0.0111243 Complesity 1087.78
5       0.0022784 Complesity 267.703
5.5       0.000553772 Complesity 60.2551
6       0.000110552 Complesity 17.8721
6.5       1.95013e-05 Complesity 5.41832
7       2.93896e-06 Complesity 2.25277
7.5       5.17039e-07 Complesity 1.40679


==> data/CRC/128_112/Lat_CRC_ListGRAND_128_112.txt <==
SNR 		 		LAT 		 TP
0.000000 		 13400.000000 		 3.799186
0.500000 		 12611.000000 		 4.036880
1.000000 		 9656.000000 		 5.272275
1.500000 		 9433.000000 		 5.396914
2.000000 		 7684.000000 		 6.625337
2.500000 		 4497.000000 		 11.320678
3.000000 		 2745.000000 		 18.546117
3.500000 		 1702.000000 		 29.911334
4.000000 		 521.000000 		 97.714186
4.500000 		 166.000000 		 306.681271
5.000000 		 48.300000 		 1054.018445
5.500000 		 17.180000 		 2963.276537
6.000000 		 8.040000 		 6331.976481
6.500000 		 4.420000 		 11517.893871
7.000000 		 2.740000 		 18579.960186
7.500000 		 1.879000 		 27093.715226
8.000000 		 1.430000 		 35600.762873
8.500000 		 1.050000 		 48484.848485
9.000000 		 1.020000 		 49910.873440

==> data/CRC/128_112/Lat_CRC_ORBGRAND_128_112.txt <==
 SNR 		 		LAT 		 TP
0.000000 		 3234.650000 		 15.738671
0.500000 		 3281.140000 		 15.515672
1.000000 		 3127.550000 		 16.277627
1.500000 		 2654.830000 		 19.176027
2.000000 		 2199.730000 		 23.143336
2.500000 		 1659.440000 		 30.678476
3.000000 		 1005.980000 		 50.606464
3.500000 		 414.120000 		 122.933186
4.000000 		 173.020000 		 294.238186
4.500000 		 54.971300 		 926.103092
5.000000 		 18.530000 		 2747.387529
5.500000 		 7.440000 		 6842.619746
6.000000 		 4.200000 		 12121.212121
6.500000 		 2.869000 		 17744.541969
7.000000 		 2.109000 		 24138.971507
7.500000 		 1.630000 		 31232.571110
8.000000 		 1.330000 		 38277.511962
8.500000 		 1.130000 		 45052.292840
9.000000 		 1.070000 		 47578.589635


==> data/CRC/128_112/ORBGRAND_FER.txt <==
 ./GRAND --code_type CRC --dec_type ABGRAND  -K 112 -N 128  -m 0 -M 7.5 -s 0.5 --max_bf 2 --SNR Eb
# K=112 C=0 N=128 S=0 CRC 
# ABGRAND(2)  NonSorted  syndromes/nCr: NotComputed%
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      724 |     7599 |      724 | 9.37e-02 | 1.00e+00 |  11.83 | 7.82e+03 |            
    0.50 |     1374 |    12422 |     1369 | 8.07e-02 | 9.96e-01 |  11.57 | 7.76e+03 |            
    1.00 |     1402 |    11183 |     1395 | 7.12e-02 | 9.95e-01 |  11.70 | 7.73e+03 |            
    1.50 |     1647 |    10647 |     1608 | 5.77e-02 | 9.76e-01 |   3.07 | 7.72e+03 |            
    2.00 |     1414 |     7798 |     1346 | 4.92e-02 | 9.52e-01 |   4.76 | 7.57e+03 |            
    2.50 |     1150 |     5062 |     1040 | 3.93e-02 | 9.04e-01 |   6.99 | 7.34e+03 |            
    3.00 |     1870 |     6206 |     1469 | 2.96e-02 | 7.86e-01 |   4.46 | 6.53e+03 |            
    3.50 |     2058 |     5054 |     1332 | 2.19e-02 | 6.47e-01 |   5.61 | 5.59e+03 |            
    4.00 |     1894 |     2963 |      854 | 1.40e-02 | 4.51e-01 |   5.56 | 4.22e+03 |            
    4.50 |     1711 |     1682 |      509 | 8.78e-03 | 2.97e-01 |  28.99 | 2.96e+03 |            
    5.00 |     3260 |     1682 |      527 | 4.61e-03 | 1.62e-01 |  30.14 | 1.80e+03 |            
    5.50 |     1884 |      396 |      131 | 1.88e-03 | 6.95e-02 |  83.66 | 9.36e+02 |            
    6.00 |     3607 |      380 |      120 | 9.41e-04 | 3.33e-02 | 136.75 | 5.09e+02 |            
    6.50 |    63191 |     2432 |      751 | 3.44e-04 | 1.19e-02 |  63.16 | 1.97e+02 |            
    7.00 |    68784 |      916 |      278 | 1.19e-04 | 4.04e-03 | 124.25 | 8.05e+01 |            
    7.50 |   139585 |      548 |      157 | 3.51e-05 | 1.12e-03 | 232.35 | 2.77e+01 |  
    
./GRAND --code_type CRC --dec_type ABGRAND  -K 112 -N 128  -m 0 -M 7.5 -s 0.5 --max_bf 3 --SNR Eb
# K=112 C=0 N=128 S=0 CRC 
# ABGRAND(3)  NonSorted  syndromes/nCr: NotComputed%
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |     1445 |    16645 |     1443 | 1.03e-01 | 9.99e-01 |   0.15 | 1.61e+05 |            
    0.50 |     1709 |    17700 |     1706 | 9.25e-02 | 9.98e-01 |   0.19 | 1.61e+05 |            
    1.00 |     1534 |    13661 |     1521 | 7.95e-02 | 9.92e-01 |   0.17 | 1.58e+05 |            
    1.50 |     1589 |    12436 |     1553 | 6.99e-02 | 9.77e-01 |   0.18 | 1.58e+05 |            
    2.00 |     1491 |     9883 |     1420 | 5.92e-02 | 9.52e-01 |   0.17 | 1.53e+05 |            
    2.50 |     1757 |     9697 |     1555 | 4.93e-02 | 8.85e-01 |   0.20 | 1.35e+05 |            
    3.00 |      156 |      640 |      116 | 3.66e-02 | 7.44e-01 |   0.28 | 9.92e+04 |            
    3.50 |     3123 |    10179 |     1935 | 2.91e-02 | 6.20e-01 |   0.36 | 8.29e+04 |            
    4.00 |     4984 |    10617 |     2168 | 1.90e-02 | 4.35e-01 |   0.58 | 5.03e+04 |            
    4.50 |      382 |      535 |      113 | 1.25e-02 | 2.96e-01 |   1.43 | 2.26e+04 |            
    5.00 |      791 |      468 |      104 | 5.28e-03 | 1.31e-01 |   7.66 | 1.00e+04 |            
    5.50 |    34340 |    11026 |     2472 | 2.87e-03 | 7.20e-02 |   6.82 | 4.24e+03 |            
    6.00 |    56908 |     7425 |     1723 | 1.16e-03 | 3.03e-02 |  17.81 | 1.41e+03 |            
    6.50 |    69101 |     3245 |      793 | 4.19e-04 | 1.15e-02 |  50.78 | 4.13e+02 |            
    7.00 |    72043 |     1163 |      294 | 1.44e-04 | 4.08e-03 | 136.62 | 1.19e+02 |            
    7.50 |   158174 |      655 |      174 | 3.70e-05 | 1.10e-03 |  79.07 | 3.73e+01 | 
    
 ./GRAND --code_type CRC --dec_type ORBGRAND  -K 112 -N 128  -m 3.5 -M 7.5 -s 0.5 --SNR Eb 
# K=112 C=0 N=128 S=0 CRC 
# ORBGRAND Q:3.40e+38 | LW: 8256 | HW: 128 | Precomp: 32
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      127 |     1446 |      127 | 1.02e-01 | 1.00e+00 |   0.00 | 5.98e+04 |            
    0.50 |      114 |     1254 |      112 | 9.82e-02 | 9.82e-01 |   0.00 | 6.95e+04 |            
    1.00 |      130 |     1172 |      123 | 8.05e-02 | 9.46e-01 |   0.00 | 5.72e+04 |            
    1.50 |      146 |     1020 |      123 | 6.24e-02 | 8.42e-01 |   0.00 | 5.36e+04 |            
    2.00 |      202 |     1094 |      135 | 4.84e-02 | 6.68e-01 |   0.00 | 4.86e+04 |            
    2.50 |      247 |      835 |      113 | 3.02e-02 | 4.57e-01 |   0.01 | 3.23e+04 |            
    3.00 |      426 |      860 |      121 | 1.80e-02 | 2.84e-01 |   0.01 | 1.90e+04 |  
    3.50 |     1095 |      899 |      133 | 7.33e-03 | 1.21e-01 |   0.04 | 7.52e+03 |            
    4.00 |     3381 |      769 |      129 | 2.03e-03 | 3.82e-02 |   0.13 | 2.55e+03 |            
    4.50 |     9557 |      668 |      120 | 6.24e-04 | 1.26e-02 |   0.54 | 6.93e+02 |            
    5.00 |    44048 |      680 |      133 | 1.38e-04 | 3.02e-03 |   2.06 | 1.76e+02 |            
    5.50 |   168436 |      576 |      116 | 3.05e-05 | 6.89e-04 |   6.15 | 4.41e+01 |            
    6.00 |   598598 |      485 |      102 | 7.23e-06 | 1.70e-04 |  14.54 | 1.26e+01 |            
    6.50 |  2189219 |      451 |      101 | 1.84e-06 | 4.61e-05 |  24.99 | 3.57e+00 |            
    7.00 | 15996372 |      416 |      100 | 2.32e-07 | 6.25e-06 |  35.12 | 1.64e+00 |            
    7.50 | 95361792 |      420 |      100 | 3.93e-08 | 1.05e-06 |  43.34 | 1.21e+00 | 
    
./GRAND --code_type CRC --dec_type ORBGRAND  -K 112 -N 128  -m 3.5 -M 7.5 -s 0.5 --max_bf 96 --max_w 6 --SNR Eb --lw true 
# K=112 C=0 N=128 S=0 CRC 
# ORBGRAND Q:3.40e+38 | LW: 96 | HW: 6 | Precomp: 32
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    3.50 |     1082 |      917 |      134 | 7.57e-03 | 1.24e-01 |   0.03 | 8.05e+03 |            
    4.00 |     2778 |      665 |      112 | 2.14e-03 | 4.03e-02 |   0.07 | 3.09e+03 |            
    4.50 |     7768 |      599 |      104 | 6.88e-04 | 1.34e-02 |   0.29 | 8.38e+02 |            
    5.00 |    40461 |      586 |      116 | 1.29e-04 | 2.87e-03 |   1.77 | 1.65e+02 |            
    5.50 |   166770 |      533 |      111 | 2.85e-05 | 6.66e-04 |   6.02 | 4.39e+01 |            
    6.00 |   636981 |      468 |      100 | 6.56e-06 | 1.57e-04 |  12.60 | 1.24e+01 |            
    6.50 |  2498366 |      433 |      101 | 1.55e-06 | 4.04e-05 |  23.11 | 3.49e+00 |            
    7.00 | 16685693 |      407 |      100 | 2.18e-07 | 5.99e-06 |  31.98 | 1.63e+00 |            
    7.50 | 98784000 |      410 |      100 | 3.71e-08 | 1.01e-06 |  39.66 | 1.20e+00 |  
    
./GRAND --code_type CRC --dec_type ORBGRAND  -K 112 -N 128  -m 3.5 -M 7.5 -s 0.5 --max_bf 96 --max_w 8 --SNR Eb --lw true 

# K=112 C=0 N=128 S=0 CRC 
# ORBGRAND Q:3.40e+38 | LW: 96 | HW: 8 | Precomp: 32
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      107 |     1251 |      107 | 1.04e-01 | 1.00e+00 |   0.00 | 6.20e+04 |            
    0.50 |      126 |     1339 |      123 | 9.49e-02 | 9.76e-01 |   0.00 | 6.65e+04 |            
    1.00 |      117 |     1031 |      110 | 7.87e-02 | 9.40e-01 |   0.00 | 5.83e+04 |            
    1.50 |      131 |      928 |      110 | 6.32e-02 | 8.40e-01 |   0.00 | 5.26e+04 |            
    2.00 |      172 |      908 |      114 | 4.71e-02 | 6.63e-01 |   0.00 | 4.85e+04 |            
    2.50 |      276 |      886 |      121 | 2.87e-02 | 4.38e-01 |   0.01 | 3.15e+04 |            
    3.00 |      398 |      783 |      109 | 1.76e-02 | 2.74e-01 |   0.01 | 1.82e+04 |  
    3.50 |     1065 |      892 |      131 | 7.48e-03 | 1.23e-01 |   0.04 | 7.35e+03 |            
    4.00 |     3241 |      718 |      121 | 1.98e-03 | 3.73e-02 |   0.12 | 2.53e+03 |            
    4.50 |     8448 |      609 |      108 | 6.44e-04 | 1.28e-02 |   0.48 | 6.89e+02 |            
    5.00 |    44697 |      675 |      132 | 1.35e-04 | 2.95e-03 |   2.04 | 1.71e+02 |            
    5.50 |   161583 |      571 |      115 | 3.16e-05 | 7.12e-04 |   6.05 | 4.44e+01 |            
    6.00 |   621916 |      500 |      105 | 7.18e-06 | 1.69e-04 |  12.39 | 1.27e+01 |            
    6.50 |  2236725 |      445 |      100 | 1.78e-06 | 4.47e-05 |  22.84 | 3.52e+00 |            
    7.00 | 15896911 |      416 |      100 | 2.34e-07 | 6.29e-06 |  33.58 | 1.64e+00 |            
    7.50 | 95371944 |      420 |      100 | 3.93e-08 | 1.05e-06 |  43.59 | 1.21e+00 |       

./GRAND --code_type CRC --dec_type ORBGRAND  -K 112 -N 128  -m 3.5 -M 7.5 -s 0.5 --max_bf 64 --max_w 6 --SNR Eb --lw true 

# K=112 C=0 N=128 S=0 CRC 
# ORBGRAND Q:3.40e+38 | LW: 64 | HW: 6 | Precomp: 32
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      125 |     1388 |      125 | 9.91e-02 | 1.00e+00 |   0.00 | 5.12e+04 |            
    0.50 |      123 |     1306 |      121 | 9.48e-02 | 9.84e-01 |   0.00 | 5.52e+04 |            
    1.00 |      135 |     1202 |      129 | 7.95e-02 | 9.56e-01 |   0.00 | 4.74e+04 |            
    1.50 |      136 |      945 |      115 | 6.20e-02 | 8.46e-01 |   0.00 | 4.94e+04 |            
    2.00 |      162 |      841 |      111 | 4.64e-02 | 6.85e-01 |   0.00 | 4.13e+04 |            
    2.50 |      243 |      748 |      106 | 2.75e-02 | 4.36e-01 |   0.01 | 2.59e+04 |            
    3.00 |      375 |      702 |      102 | 1.67e-02 | 2.72e-01 |   0.01 | 1.67e+04 | 
    3.50 |      851 |      709 |      108 | 7.44e-03 | 1.27e-01 |   0.03 | 7.27e+03 |            
    4.00 |     2653 |      634 |      108 | 2.13e-03 | 4.07e-02 |   0.10 | 2.62e+03 |            
    4.50 |    10368 |      729 |      133 | 6.28e-04 | 1.28e-02 |   0.40 | 7.17e+02 |            
    5.00 |    40172 |      632 |      125 | 1.40e-04 | 3.11e-03 |   1.79 | 1.77e+02 |            
    5.50 |   188172 |      556 |      120 | 2.64e-05 | 6.38e-04 |   5.71 | 4.14e+01 |            
    6.00 |   616718 |      469 |      102 | 6.79e-06 | 1.65e-04 |  12.16 | 1.20e+01 |            
    6.50 |  2460244 |      424 |      100 | 1.54e-06 | 4.06e-05 |  21.37 | 3.49e+00 |            
    7.00 | 16687660 |      407 |      100 | 2.18e-07 | 5.99e-06 |  32.02 | 1.63e+00 |            
    7.50 | 98783536 |      410 |      100 | 3.71e-08 | 1.01e-06 |  40.42 | 1.20e+00 |   

    ./GRAND --code_type CRC --dec_type ORBGRAND  -K 112 -N 128  -m 3.5 -M 7.5 -s 0.5 --max_bf 48 --max_w 4 --SNR Eb --lw true 

# K=112 C=0 N=128 S=0 CRC 
# ORBGRAND Q:3.40e+38 | LW: 48 | HW: 4 | Precomp: 32
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    3.50 |      652 |      788 |      162 | 1.08e-02 | 2.48e-01 |   0.04 | 2.56e+03 |            
    4.00 |     1513 |      700 |      151 | 4.13e-03 | 9.98e-02 |   0.09 | 1.16e+03 |            
    4.50 |     4787 |      747 |      173 | 1.39e-03 | 3.61e-02 |   0.27 | 4.69e+02 |            
    5.00 |    13653 |      549 |      122 | 3.59e-04 | 8.94e-03 |   0.83 | 1.42e+02 |            
    5.50 |    55675 |      446 |      112 | 7.15e-05 | 2.01e-03 |   3.34 | 3.54e+01 |            
    6.00 |   323130 |      405 |      102 | 1.12e-05 | 3.16e-04 |   8.35 | 9.39e+00 |            
    6.50 |  1322628 |      361 |      100 | 2.44e-06 | 7.56e-05 |  15.90 | 3.18e+00 |            
    7.00 | 11757321 |      359 |      100 | 2.73e-07 | 8.51e-06 |  24.65 | 1.58e+00 |            
    7.50 | 97584032 |      330 |      100 | 3.02e-08 | 1.02e-06 |  41.03 | 1.19e+00 | 
   
./GRAND --code_type CRC --dec_type ORBGRAND  -K 112 -N 128  -m 3.5 -M 7.5 -s 0.5 --max_bf 32 --max_w 2 --SNR Eb --lw true 

# K=112 C=0 N=128 S=0 CRC 
# ORBGRAND Q:3.40e+38 | LW: 32 | HW: 2 | Precomp: 32
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    3.50 |     5722 |    12427 |     3457 | 1.94e-02 | 6.04e-01 |   0.66 | 1.88e+02 |            
    4.00 |      472 |      703 |      210 | 1.33e-02 | 4.45e-01 |   1.80 | 1.38e+02 |            
    4.50 |      934 |      677 |      224 | 6.47e-03 | 2.40e-01 |   2.04 | 8.29e+01 |            
    5.00 |     1377 |      498 |      172 | 3.23e-03 | 1.25e-01 |   3.75 | 4.53e+01 |            
    5.50 |    26823 |     3653 |     1309 | 1.22e-03 | 4.88e-02 |   5.15 | 1.95e+01 |            
    6.00 |    34473 |     1558 |      576 | 4.04e-04 | 1.67e-02 |   8.89 | 7.85e+00 |            
    6.50 |    43172 |      526 |      197 | 1.09e-04 | 4.56e-03 |  12.85 | 3.26e+00 |            
    7.00 |   138528 |      377 |      139 | 2.43e-05 | 1.00e-03 |  27.17 | 1.67e+00 |            
    7.50 |   545961 |      266 |      103 | 4.35e-06 | 1.89e-04 |  41.66 | 1.22e+00 |            


./GRAND --code_type CRC --dec_type SGRAND  -K 112 -N 128  -m 3.5 -M 7.5 -s 0.5 --SNR Eb --max_q 10000000 
# K=112 C=0 N=128 S=0 CRC 
# SGRAND Q:1.00e+07 | BF: 128 | W: 128
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      101 |     1168 |      101 | 1.03e-01 | 1.00e+00 |   0.00 | 5.90e+04 |            
    0.50 |      102 |     1100 |      101 | 9.63e-02 | 9.90e-01 |   0.00 | 6.29e+04 |            
    1.00 |      112 |     1032 |      107 | 8.23e-02 | 9.55e-01 |   0.00 | 6.32e+04 |            
    1.50 |      126 |      840 |      104 | 5.95e-02 | 8.25e-01 |   0.00 | 4.28e+04 |            
    2.00 |      176 |      876 |      110 | 4.44e-02 | 6.25e-01 |   0.00 | 4.44e+04 |            
    2.50 |      225 |      723 |      102 | 2.87e-02 | 4.53e-01 |   0.00 | 2.99e+04 |            
    3.00 |      443 |      745 |      103 | 1.50e-02 | 2.33e-01 |   0.01 | 1.38e+04 | 
    3.50 |     1082 |      724 |      108 | 5.97e-03 | 9.98e-02 |   0.02 | 6.35e+03 |            
    4.00 |     3861 |      646 |      110 | 1.49e-03 | 2.85e-02 |   0.06 | 1.97e+03 |            
    4.50 |    11760 |      577 |      105 | 4.38e-04 | 8.93e-03 |   0.28 | 4.36e+02 |            
    5.00 |    70413 |      519 |      100 | 6.58e-05 | 1.42e-03 |   0.97 | 9.62e+01 |            
    5.50 |   415194 |      441 |      103 | 9.48e-06 | 2.48e-04 |   3.62 | 1.72e+01 |            
    6.00 |  2316629 |      409 |      100 | 1.58e-06 | 4.32e-05 |   6.26 | 4.74e+00 |            
    6.50 | 12666730 |      376 |      100 | 2.65e-07 | 7.89e-06 |   9.96 | 2.06e+00 |            
    7.00 | 89601608 |      373 |      100 | 3.72e-08 | 1.12e-06 |  14.02 | 1.38e+00 |            
    7.50 | 1.09e+09 |      372 |      100 | 3.03e-09 | 9.13e-08 |  22.62 | 1.16e+00 |     
    
./GRAND --code_type CRC --dec_type OSD  -K 112 -N 128  -m 0 -M 7.0 -s 0.5 --SNR Eb --max_bf 2      

# K=112 C=0 N=128 S=0 CRC 
# OSD_2
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      127 |     1449 |      127 | 1.02e-01 | 1.00e+00 |   0.00 | 6.33e+03 |            
    0.50 |      110 |     1224 |      110 | 9.94e-02 | 1.00e+00 |   0.00 | 6.33e+03 |            
    1.00 |      114 |     1010 |      107 | 7.91e-02 | 9.39e-01 |   0.00 | 6.33e+03 |            
    1.50 |      143 |      976 |      117 | 6.09e-02 | 8.18e-01 |   0.00 | 6.33e+03 |            
    2.00 |      172 |      885 |      111 | 4.59e-02 | 6.45e-01 |   0.00 | 6.33e+03 |            
    2.50 |      252 |      713 |      100 | 2.53e-02 | 3.97e-01 |   0.00 | 6.33e+03 |            
    3.00 |      424 |      777 |      109 | 1.64e-02 | 2.57e-01 |   0.00 | 6.33e+03 |            
    3.50 |     1153 |      633 |      100 | 4.90e-03 | 8.67e-02 |   0.00 | 6.33e+03 |            
    4.00 |     3348 |      602 |      102 | 1.61e-03 | 3.05e-02 |   0.00 | 6.33e+03 |            
    4.50 |    10885 |      548 |      100 | 4.50e-04 | 9.19e-03 |   0.00 | 6.33e+03 |            
    5.00 |    70044 |      519 |      100 | 6.62e-05 | 1.43e-03 |   0.00 | 6.33e+03 |            
    5.50 |   399380 |      428 |      100 | 9.57e-06 | 2.50e-04 |   0.00 | 6.33e+03 |            
    6.00 |  2324574 |      409 |      100 | 1.57e-06 | 4.30e-05 |   0.00 | 6.33e+03 |            
    6.50 | 12655427 |      376 |      100 | 2.65e-07 | 7.90e-06 |   0.00 | 6.33e+03 | 
    7.00 | 12655427 |      376 |      38  | 3.28e-08 | 9.96e-07 |   0.00 | 6.33e+03 | 



==> data/CRC/WC_LAT/FER_ListGrand_WC_Latency_LW128_HW10.txt <==
  Param 		 	Comp
  1                2
  2                3
  3                5
  4                7
  5                10
  6                14
  7                19
  8                25
  9                33
  10                43
  11                55
  12                70
  13                88
  14                110
  15                137
  16                169
  17                207
  18                253
  19                307
  20                371
  21                447
  22                536
  23                640
  24                762
  25                904
  26                1069
  27                1261
  28                1483
  29                1739
  30                2035
  31                2375
  32                2765
  33                3213
  34                3725
  35                4310
  36                4978
  37                5738
  38                6602
  39                7584
  40                8697
  41                9957
  42                11383
  43                12993
  44                14809
  45                16857
  46                19161
  47                21751
  48                24661
  49                27925
  50                31583
  51                35680
  52                40262
  53                45382
  54                51100
  55                57478
  56                64586
  57                72503
  58                81311
  59                91103
  60                101983
  61                114059
  62                127453
  63                142301
  64                158745
  65                176945
  66                197076
  67                219325
  68                243899
  69                271026
  70                300948
  71                333933
  72                370274
  73                410285
  74                454309
  75                502725
  76                555933
  77                614376
  78                678533
  79                748921
  80                826100
  81                910684
  82                1.00332e+06
  83                1.10474e+06
  84                1.21569e+06
  85                1.33702e+06
  86                1.46963e+06
  87                1.61448e+06
  88                1.77262e+06
  89                1.94519e+06
  90                2.13339e+06
  91                2.33855e+06
  92                2.56208e+06
  93                2.80549e+06
  94                3.07042e+06
  95                3.35863e+06
  96                3.67201e+06
  97                4.0126e+06
  98                4.38255e+06
  99                4.78422e+06
  100                5.22011e+06
  101                5.69291e+06
  102                6.20548e+06
  103                6.76093e+06
  104                7.36253e+06
  105                8.01384e+06
  106                8.71859e+06
  107                9.48084e+06
  108                1.03049e+07
  109                1.11953e+07
  110                1.21571e+07
  111                1.31954e+07
  112                1.43157e+07
  113                1.55242e+07
  114                1.6827e+07
  115                1.8231e+07
  116                1.97433e+07
  117                2.13715e+07
  118                2.31238e+07
  119                2.50088e+07
  120                2.70356e+07
  121                2.92141e+07
  122                3.15544e+07
  123                3.40677e+07
  124                3.67655e+07
  125                3.96601e+07
  126                4.27647e+07
  127                4.6093e+07
  128                4.96597e+07


==> data/CRC/WC_LAT/FER_ListGrand_WC_Latency_LW128_HW12.txt <==
  Param 		 	Comp
  1                2
  2                3
  3                5
  4                7
  5                10
  6                14
  7                19
  8                25
  9                33
  10                43
  11                55
  12                70
  13                88
  14                110
  15                137
  16                169
  17                207
  18                253
  19                307
  20                371
  21                447
  22                536
  23                640
  24                762
  25                904
  26                1069
  27                1261
  28                1483
  29                1739
  30                2035
  31                2375
  32                2765
  33                3213
  34                3725
  35                4310
  36                4978
  37                5738
  38                6602
  39                7584
  40                8697
  41                9957
  42                11383
  43                12993
  44                14809
  45                16857
  46                19161
  47                21751
  48                24661
  49                27925
  50                31583
  51                35680
  52                40262
  53                45382
  54                51100
  55                57478
  56                64586
  57                72503
  58                81311
  59                91103
  60                101983
  61                114059
  62                127453
  63                142301
  64                158745
  65                176945
  66                197077
  67                219327
  68                243903
  69                271033
  70                300960
  71                333952
  72                370304
  73                410330
  74                454376
  75                502822
  76                556072
  77                614571
  78                678805
  79                749293
  80                826605
  81                911361
  82                1.00422e+06
  83                1.10592e+06
  84                1.21724e+06
  85                1.33904e+06
  86                1.47222e+06
  87                1.6178e+06
  88                1.77684e+06
  89                1.95053e+06
  90                2.14011e+06
  91                2.34696e+06
  92                2.57254e+06
  93                2.81846e+06
  94                3.08643e+06
  95                3.3783e+06
  96                3.69608e+06
  97                4.04192e+06
  98                4.41816e+06
  99                4.82732e+06
  100                5.27208e+06
  101                5.75537e+06
  102                6.28033e+06
  103                6.85033e+06
  104                7.46901e+06
  105                8.14029e+06
  106                8.86838e+06
  107                9.65779e+06
  108                1.05134e+07
  109                1.14404e+07
  110                1.24445e+07
  111                1.35316e+07
  112                1.47083e+07
  113                1.59815e+07
  114                1.73586e+07
  115                1.88476e+07
  116                2.04572e+07
  117                2.21965e+07
  118                2.40753e+07
  119                2.61043e+07
  120                2.82946e+07
  121                3.06585e+07
  122                3.32089e+07
  123                3.59596e+07
  124                3.89254e+07
  125                4.21223e+07
  126                4.55671e+07
  127                4.9278e+07
  128                5.32743e+07


==> data/CRC/WC_LAT/FER_ListGrand_WC_Latency_LW128_HW128.txt <==
Param 		 	Comp 
 1               2
  2               3
  3               5
  4               7
  5               10
  6               14
  7               19
  8               25
  9               33
  10               43
  11               55
  12               70
  13               88
  14               110
  15               137
  16               169
  17               207
  18               253
  19               307
  20               371
  21               447
  22               536
  23               640
  24               762
  25               904
  26               1069
  27               1261
  28               1483
  29               1739
  30               2035
  31               2375
  32               2765
  33               3213
  34               3725
  35               4310
  36               4978
  37               5738
  38               6602
  39               7584
  40               8697
  41               9957
  42               11383
  43               12993
  44               14809
  45               16857
  46               19161
  47               21751
  48               24661
  49               27925
  50               31583
  51               35680
  52               40262
  53               45382
  54               51100
  55               57478
  56               64586
  57               72503
  58               81311
  59               91103
  60               101983
  61               114059
  62               127453
  63               142301
  64               158745
  65               176945
  66               197077
  67               219327
  68               243903
  69               271033
  70               300960
  71               333952
  72               370304
  73               410330
  74               454376
  75               502822
  76               556072
  77               614571
  78               678805
  79               749293
  80               826605
  81               911361
  82               1.00422e+06
  83               1.10592e+06
  84               1.21724e+06
  85               1.33904e+06
  86               1.47222e+06
  87               1.6178e+06
  88               1.77684e+06
  89               1.95053e+06
  90               2.14011e+06
  91               2.34696e+06
  92               2.57255e+06
  93               2.81847e+06
  94               3.08643e+06
  95               3.37831e+06
  96               3.6961e+06
  97               4.04195e+06
  98               4.41821e+06
  99               4.82738e+06
  100               5.27218e+06
  101               5.7555e+06
  102               6.28052e+06
  103               6.8506e+06
  104               7.46938e+06
  105               8.1408e+06
  106               8.86906e+06
  107               9.6587e+06
  108               1.05146e+07
  109               1.1442e+07
  110               1.24466e+07
  111               1.35343e+07
  112               1.47117e+07
  113               1.59859e+07
  114               1.73642e+07
  115               1.88547e+07
  116               2.04661e+07
  117               2.22076e+07
  118               2.40892e+07
  119               2.61215e+07
  120               2.83159e+07
  121               3.06847e+07
  122               3.3241e+07
  123               3.59988e+07
  124               3.89732e+07
  125               4.21803e+07
  126               4.56373e+07
  127               4.93627e+07
  128               5.33763e+07


==> data/CRC/WC_LAT/FER_ListGrand_WC_Latency_LW128_HW14.txt <==
Param 		 	Comp 
 1               2
  2               3
  3               5
  4               7
  5               10
  6               14
  7               19
  8               25
  9               33
  10               43
  11               55
  12               70
  13               88
  14               110
  15               137
  16               169
  17               207
  18               253
  19               307
  20               371
  21               447
  22               536
  23               640
  24               762
  25               904
  26               1069
  27               1261
  28               1483
  29               1739
  30               2035
  31               2375
  32               2765
  33               3213
  34               3725
  35               4310
  36               4978
  37               5738
  38               6602
  39               7584
  40               8697
  41               9957
  42               11383
  43               12993
  44               14809
  45               16857
  46               19161
  47               21751
  48               24661
  49               27925
  50               31583
  51               35680
  52               40262
  53               45382
  54               51100
  55               57478
  56               64586
  57               72503
  58               81311
  59               91103
  60               101983
  61               114059
  62               127453
  63               142301
  64               158745
  65               176945
  66               197077
  67               219327
  68               243903
  69               271033
  70               300960
  71               333952
  72               370304
  73               410330
  74               454376
  75               502822
  76               556072
  77               614571
  78               678805
  79               749293
  80               826605
  81               911361
  82               1.00422e+06
  83               1.10592e+06
  84               1.21724e+06
  85               1.33904e+06
  86               1.47222e+06
  87               1.6178e+06
  88               1.77684e+06
  89               1.95053e+06
  90               2.14011e+06
  91               2.34696e+06
  92               2.57255e+06
  93               2.81847e+06
  94               3.08643e+06
  95               3.37831e+06
  96               3.6961e+06
  97               4.04195e+06
  98               4.41821e+06
  99               4.82738e+06
  100               5.27218e+06
  101               5.7555e+06
  102               6.28052e+06
  103               6.8506e+06
  104               7.46938e+06
  105               8.1408e+06
  106               8.86906e+06
  107               9.6587e+06
  108               1.05146e+07
  109               1.1442e+07
  110               1.24466e+07
  111               1.35343e+07
  112               1.47117e+07
  113               1.59859e+07
  114               1.73642e+07
  115               1.88547e+07
  116               2.04661e+07
  117               2.22076e+07
  118               2.40892e+07
  119               2.61215e+07
  120               2.83159e+07
  121               3.06847e+07
  122               3.3241e+07
  123               3.59988e+07
  124               3.89732e+07
  125               4.21803e+07
  126               4.56373e+07
  127               4.93627e+07
  128               5.33763e+07


==> data/CRC/WC_LAT/FER_ListGrand_WC_Latency_LW128_HW16.txt <==
Param 		 	Comp 
 1               2
  2               3
  3               5
  4               7
  5               10
  6               14
  7               19
  8               25
  9               33
  10               43
  11               55
  12               70
  13               88
  14               110
  15               137
  16               169
  17               207
  18               253
  19               307
  20               371
  21               447
  22               536
  23               640
  24               762
  25               904
  26               1069
  27               1261
  28               1483
  29               1739
  30               2035
  31               2375
  32               2765
  33               3213
  34               3725
  35               4310
  36               4978
  37               5738
  38               6602
  39               7584
  40               8697
  41               9957
  42               11383
  43               12993
  44               14809
  45               16857
  46               19161
  47               21751
  48               24661
  49               27925
  50               31583
  51               35680
  52               40262
  53               45382
  54               51100
  55               57478
  56               64586
  57               72503
  58               81311
  59               91103
  60               101983
  61               114059
  62               127453
  63               142301
  64               158745
  65               176945
  66               197077
  67               219327
  68               243903
  69               271033
  70               300960
  71               333952
  72               370304
  73               410330
  74               454376
  75               502822
  76               556072
  77               614571
  78               678805
  79               749293
  80               826605
  81               911361
  82               1.00422e+06
  83               1.10592e+06
  84               1.21724e+06
  85               1.33904e+06
  86               1.47222e+06
  87               1.6178e+06
  88               1.77684e+06
  89               1.95053e+06
  90               2.14011e+06
  91               2.34696e+06
  92               2.57255e+06
  93               2.81847e+06
  94               3.08643e+06
  95               3.37831e+06
  96               3.6961e+06
  97               4.04195e+06
  98               4.41821e+06
  99               4.82738e+06
  100               5.27218e+06
  101               5.7555e+06
  102               6.28052e+06
  103               6.8506e+06
  104               7.46938e+06
  105               8.1408e+06
  106               8.86906e+06
  107               9.6587e+06
  108               1.05146e+07
  109               1.1442e+07
  110               1.24466e+07
  111               1.35343e+07
  112               1.47117e+07
  113               1.59859e+07
  114               1.73642e+07
  115               1.88547e+07
  116               2.04661e+07
  117               2.22076e+07
  118               2.40892e+07
  119               2.61215e+07
  120               2.83159e+07
  121               3.06847e+07
  122               3.3241e+07
  123               3.59988e+07
  124               3.89732e+07
  125               4.21803e+07
  126               4.56373e+07
  127               4.93627e+07
  128               5.33763e+07


==> data/CRC/WC_LAT/FER_ListGrand_WC_Latency_LW128_HW4.txt <==
Param 		 	Comp 
 1                2
  2                3
  3                5
  4                7
  5                10
  6                14
  7                19
  8                25
  9                33
  10                43
  11                55
  12                70
  13                88
  14                110
  15                136
  16                167
  17                203
  18                246
  19                295
  20                352
  21                417
  22                492
  23                576
  24                672
  25                779
  26                900
  27                1034
  28                1184
  29                1349
  30                1533
  31                1734
  32                1956
  33                2198
  34                2464
  35                2752
  36                3067
  37                3407
  38                3777
  39                4175
  40                4606
  41                5068
  42                5567
  43                6100
  44                6673
  45                7284
  46                7939
  47                8635
  48                9379
  49                10168
  50                11009
  51                11899
  52                12845
  53                13844
  54                14904
  55                16021
  56                17203
  57                18447
  58                19761
  59                21141
  60                22596
  61                24122
  62                25728
  63                27410
  64                29177
  65                31025
  66                32964
  67                34989
  68                37110
  69                39323
  70                41638
  71                44050
  72                46570
  73                49193
  74                51930
  75                54776
  76                57742
  77                60823
  78                64031
  79                67360
  80                70822
  81                74412
  82                78142
  83                82006
  84                86017
  85                90169
  86                94475
  87                98929
  88                103544
  89                108314
  90                113253
  91                118354
  92                123631
  93                129078
  94                134709
  95                140517
  96                146517
  97                152702
  98                159087
  99                165665
  100                172451
  101                179438
  102                186642
  103                194055
  104                201693
  105                209549
  106                217639
  107                225955
  108                234514
  109                243308
  110                252354
  111                261644
  112                271195
  113                280999
  114                291074
  115                301411
  116                312028
  117                322917
  118                334096
  119                345556
  120                357316
  121                369367
  122                381728
  123                394390
  124                407372
  125                420665
  126                434289
  127                448234
  128                462520


==> data/CRC/WC_LAT/FER_ListGrand_WC_Latency_LW128_HW6.txt <==
Param 		 	Comp 
 1               2
  2               3
  3               5
  4               7
  5               10
  6               14
  7               19
  8               25
  9               33
  10               43
  11               55
  12               70
  13               88
  14               110
  15               137
  16               169
  17               207
  18               253
  19               307
  20               371
  21               447
  22               536
  23               640
  24               762
  25               904
  26               1069
  27               1261
  28               1482
  29               1737
  30               2031
  31               2368
  32               2753
  33               3194
  34               3695
  35               4265
  36               4911
  37               5642
  38               6466
  39               7396
  40               8439
  41               9610
  42               10920
  43               12384
  44               14014
  45               15831
  46               17846
  47               20082
  48               22555
  49               25289
  50               28302
  51               31624
  52               35272
  53               39280
  54               43671
  55               48480
  56               53732
  57               59470
  58               65719
  59               72526
  60               79923
  61               87959
  62               96669
  63               106111
  64               116320
  65               127360
  66               139274
  67               152128
  68               165969
  69               180874
  70               196891
  71               214103
  72               232567
  73               252370
  74               273574
  75               296278
  76               320545
  77               346482
  78               374163
  79               403699
  80               435170
  81               468701
  82               504374
  83               542323
  84               582642
  85               625471
  86               670911
  87               719117
  88               770193
  89               824305
  90               881571
  91               942163
  92               1.00621e+06
  93               1.07389e+06
  94               1.14535e+06
  95               1.22078e+06
  96               1.30033e+06
  97               1.38421e+06
  98               1.47258e+06
  99               1.56566e+06
  100               1.6636e+06
  101               1.76667e+06
  102               1.87503e+06
  103               1.98893e+06
  104               2.10857e+06
  105               2.23422e+06
  106               2.36606e+06
  107               2.5044e+06
  108               2.64943e+06
  109               2.80147e+06
  110               2.96074e+06
  111               3.12757e+06
  112               3.30217e+06
  113               3.48491e+06
  114               3.67602e+06
  115               3.87586e+06
  116               4.08471e+06
  117               4.30294e+06
  118               4.53082e+06
  119               4.76876e+06
  120               5.01706e+06
  121               5.27612e+06
  122               5.54626e+06
  123               5.82793e+06
  124               6.12144e+06
  125               6.42727e+06
  126               6.74576e+06
  127               7.07739e+06
  128               7.42252e+06


==> data/CRC/WC_LAT/FER_ListGrand_WC_Latency_LW128_HW8.txt <==
Param 		 	Comp 
 1               2
  2               3
  3               5
  4               7
  5               10
  6               14
  7               19
  8               25
  9               33
  10               43
  11               55
  12               70
  13               88
  14               110
  15               137
  16               169
  17               207
  18               253
  19               307
  20               371
  21               447
  22               536
  23               640
  24               762
  25               904
  26               1069
  27               1261
  28               1483
  29               1739
  30               2035
  31               2375
  32               2765
  33               3213
  34               3725
  35               4310
  36               4978
  37               5738
  38               6602
  39               7584
  40               8697
  41               9957
  42               11383
  43               12993
  44               14809
  45               16856
  46               19159
  47               21747
  48               24654
  49               27913
  50               31564
  51               35650
  52               40217
  53               45315
  54               51003
  55               57339
  56               64392
  57               72234
  58               80945
  59               90609
  60               101325
  61               113189
  62               126316
  63               140824
  64               156845
  65               174515
  66               193993
  67               215435
  68               239025
  69               264948
  70               293415
  71               324639
  72               358868
  73               396345
  74               437354
  75               482180
  76               531146
  77               584576
  78               642845
  79               706321
  80               775430
  81               850596
  82               932300
  83               1.02102e+06
  84               1.11732e+06
  85               1.22172e+06
  86               1.33486e+06
  87               1.45734e+06
  88               1.58988e+06
  89               1.73315e+06
  90               1.88795e+06
  91               2.05507e+06
  92               2.23538e+06
  93               2.42975e+06
  94               2.63919e+06
  95               2.86466e+06
  96               3.10728e+06
  97               3.36814e+06
  98               3.64847e+06
  99               3.94949e+06
  100               4.27257e+06
  101               4.61907e+06
  102               4.99051e+06
  103               5.3884e+06
  104               5.81441e+06
  105               6.27022e+06
  106               6.7577e+06
  107               7.27867e+06
  108               7.83521e+06
  109               8.42934e+06
  110               9.06332e+06
  111               9.73941e+06
  112               1.04601e+07
  113               1.12278e+07
  114               1.20453e+07
  115               1.29153e+07
  116               1.38408e+07
  117               1.48248e+07
  118               1.58704e+07
  119               1.69811e+07
  120               1.81603e+07
  121               1.94116e+07
  122               2.07389e+07
  123               2.21461e+07
  124               2.36375e+07
  125               2.52171e+07
  126               2.68898e+07
  127               2.866e+07
  128               3.05328e+07


==> data/Polar/128_105/DSCF_N128_K105_C11_w2_Tmax50.txt <==
#===========Configurations============= BY NGHIA
#proc: 20
#code: pc
#N: 128
#K: 105
#C: 11
#L: 4
#S: 100
#CE: 0
#I_max: 2
#I_min: 1
#P_max: 0
#S_max: 0
#T_max: 50
#Decoder: DSCF
#policy: per
#train: 0
#data: 0
#quan: 0
#n: 5
#m: 3
#zero_cw: 0
#eval_x: 0
#SNR_b: 0.0
#SNR_s: 0.5
#SNR_e: 10.0
#T_FER: 1e-05
#UFrame: 500
#M_Frame: 50000000
#m_Frame: 100000
#m_Error: 100
#s_Error: 50
#========================================
  Eb/N0 |       FC |      FEC |      BEC |         FER |         BER |         CMP
| 0.000 |   100000 |    99673 |  4689187 | 9.96730E-01 | 4.46589E-01 | 0.00000E+00 
| 0.500 |   100000 |    98823 |  4542786 | 9.88230E-01 | 4.32646E-01 | 0.00000E+00 
| 1.000 |   100000 |    96205 |  4291927 | 9.62050E-01 | 4.08755E-01 | 0.00000E+00 
| 1.500 |   100000 |    89688 |  3882068 | 8.96880E-01 | 3.69721E-01 | 0.00000E+00 
| 2.000 |   100000 |    76536 |  3210925 | 7.65360E-01 | 3.05802E-01 | 0.00000E+00 
| 2.500 |   100000 |    56463 |  2302074 | 5.64630E-01 | 2.19245E-01 | 0.00000E+00 
| 3.000 |   100000 |    34059 |  1354766 | 3.40590E-01 | 1.29025E-01 | 0.00000E+00 
| 3.500 |    99500 |    15644 |   607135 | 1.57226E-01 | 5.81129E-02 | 0.00000E+00 
| 4.000 |   100000 |     5465 |   207846 | 5.46500E-02 | 1.97949E-02 | 0.00000E+00 
| 4.500 |   100000 |     1330 |    49046 | 1.33000E-02 | 4.67105E-03 | 0.00000E+00 
| 5.000 |   100000 |      265 |     9112 | 2.65000E-03 | 8.67810E-04 | 0.00000E+00 
| 5.500 |   257342 |      100 |     3661 | 3.88588E-04 | 1.35488E-04 | 0.00000E+00 
| 6.000 |  2505489 |      100 |     3164 | 3.99124E-05 | 1.20269E-05 | 0.00000E+00
| 6.500 | 22439087 |       99 |     3445 | 4.41194E-06 | 1.46216E-06 | 0.00000E+00
| 7.000 | 107288189 |       40 |     1206 | 3.72828E-07 | 1.07055E-07 | 0.00000E+00 



==> data/Polar/128_105/FER_ListGrand_10.txt <==
# LW = 96, HW = 6
0       0.984127 Complesity 1.23703e+06
0.5       0.962388 Complesity 1.22461e+06
1       0.947236 Complesity 1.18953e+06
1.5       0.786504 Complesity 999692
2       0.600182 Complesity 802380
2.5       0.402419 Complesity 577337
3       0.206878 Complesity 327730
3.5       0.08486 Complesity 146998
4       0.0232012 Complesity 41541.1
4.5       0.0054795 Complesity 10406
5       0.000976291 Complesity 2093.82
5.5       0.000117405 Complesity 372.245
6       1.23498e-05 Complesity 64.7872
6.5       1.35463e-06 Complesity 15.7928
7       1.69402e-07 Complesity 5.21242


==> data/Polar/128_105/FER_ListGrand_15.txt <==
# LW = 96, HW = 6
0       0.992064 Complesity 1.26791e+06
0.5       0.984848 Complesity 1.21648e+06
1       0.926046 Complesity 1.20745e+06
1.5       0.784853 Complesity 1.06577e+06
2       0.656958 Complesity 918079
2.5       0.432635 Complesity 652583
3       0.22355 Complesity 373452
3.5       0.0785278 Complesity 140128
4       0.0251538 Complesity 47205.7
4.5       0.00436668 Complesity 10343.4
5       0.00077097 Complesity 2226.75
5.5       0.000122817 Complesity 436.263
6       1.25928e-05 Complesity 85.9197
6.5       1.27112e-06 Complesity 22.0193
7       1.57261e-07 Complesity 7.2653


==> data/Polar/128_105/FER_ListGrand_20.txt <==
# LW = 96, HW = 8
Eb/N0	FER 	Complexity  
0       0.96337  2.86164e+06
0.5       0.950549  2.76476e+06
1       0.913919  2.70539e+06
1.5       0.777778  2.5759e+06
2       0.527812  1.78093e+06
2.5       0.311163  1.26856e+06
3       0.123414  598807
3.5       0.0429214  256117
4       0.00896095  64776.2
4.5       0.0013721  16324.8
5       0.000175107  2769.29
5.5       3.42784e-05  513.828
6       5.36576e-06  115.677
6.5       8.75384e-07  31.6226
7       1.49501e-07  10.1354


==> data/Polar/128_105/FER_ListGrand_20_PE.txt <==
# LW = 96, HW = 8
Eb/N0	FER 	Complexity PE_count 
0       1  			2.93245e+06  0.00833333
0.5     0.924148  2.62914e+06  0
1       0.913592  2.75479e+06  0
1.5     0.782392  2.42716e+06  0
2       0.480571  1.64414e+06  0
2.5     0.311949  1.18607e+06  0.00238095
3       0.124514  571251  0.00170996
3.5     0.0378191  225278  0.00118502
4       0.00875269  68904.9  0.000306296
4.5     0.00112138  13584.3  3.75751e-05
5       0.000196753  2582.08  1.35517e-05
5.5     3.3695e-05  513.494  3.07011e-06
6       5.52888e-06  111.727  1.0675e-06
6.5     8.58089e-07  30.7398  1.92524e-07
7       1.41345e-07  9.97598  4.3526e-08


==> data/Polar/128_105/FER_ListGrand_5.txt <==
# LW = 96, HW = 6
0       0.976191 Complesity 1.2466e+06
0.5       0.9393 Complesity 1.18848e+06
1       0.910973 Complesity 1.08752e+06
1.5       0.825455 Complesity 1.05767e+06
2       0.640935 Complesity 824320
2.5       0.403105 Complesity 567369
3       0.217666 Complesity 327941
3.5       0.0877066 Complesity 136795
4       0.0267495 Complesity 42713.6
4.5       0.00653468 Complesity 11281.9
5       0.000967622 Complesity 1856.36
5.5       0.000118528 Complesity 289.621
6       1.5037e-05 Complesity 54.2718
6.5       1.92019e-06 Complesity 11.4657
7       2.33108e-07 Complesity 3.68604


==> data/Polar/128_105/FER_N128_105_ILW_3_10_6.txt <==
########### at        ILW
 Eb/N0   FER		Tests/f 
0       0.992064  2.58104e+06
0.5       0.954451  2.34705e+06
1       0.864075  2.29942e+06
1.5       0.761768  2.02006e+06
2       0.571516  1.53344e+06
2.5       0.313995  950571
3       0.143883  429671
3.5       0.0414819  155214
4       0.00939519  40066.1
4.5       0.00199929  7287.56
5       0.000216235  1058.39
5.5       3.44948e-05  136.034
6       6.97234e-06  19.443
6.5       9.70757e-07  4.36506
7       2.10639e-07  1.88446
7.5       2.84553e-08  1.30065



==> data/Polar/128_105/FER_N128_105_ILW_8192.txt <==
########### at        ILW
 Eb/N0   FER		Tests/f 
0       1  8194
0.5       0.992064  8168.79
1       0.976912  8103.83
1.5       0.962388  7968.39
2       0.867194  7506.98
2.5       0.772427  6821.1
3       0.539974  5086.61
3.5       0.3467  3514
4       0.13001  1547.85
4.5       0.0464219  723.946
5       0.0107319  221.36
5.5       0.00201968  60.5149
6       0.000191489  14.1917
6.5       1.78974e-05  4.13719
7       1.23772e-06  1.86861
7.5       9.23934e-08  1.29973



==> data/Polar/128_105/FER_N128_105_LUT_ILW_8192.txt <==
########### at        ILW-LUT
 Eb/N0   FER		Tests/f 
0       0.992064  8673.79
0.5       0.992064  8616.9
1       0.984127  8583.66
1.5       0.947236  8322.08
2       0.873355  7791.19
2.5       0.790607  7403.15
3       0.518446  5217.07
3.5       0.278525  3246.6
4       0.147047  1837.25
4.5       0.0429183  716.356
5       0.0115616  244.659
5.5       0.00206346  59.9334
6       0.000245307  14.4233
6.5       1.83482e-05  4.09504
7       1.04683e-06  1.84902
7.5       8.27179e-08  1.29122



==> data/Polar/128_105/ORBGRAND_LW96_HW8_comp.txt <==
#  uting  lexity (no. of operations) from own simulator
# ----------|---------------|----------|-
 Eb/N0 		| FER 			| Computations/FR 	
# ----------|---------------|----------	|-------
#0       	1   			7568292374
#0.5       	0.96337   		7716563417
#1       	0.90153   		6834775770
#1.5       	0.680764   		5376219425
#2       	0.550631   		4525619638
#2.5       	0.247929   		2204113935
#3       	0.124532   		1204574409
#3.5       	0.042467   		392729574
4       	0.00731529   	95789124
4.5       	0.00183687   	21563787
5       	0.000322204   	3769560
5.5       	5.35396e-05   	631954
6       	1.11121e-05   	118838
6.5       	2.8886e-06   	27293
7       	4.59624e-07   	8173
7.5       	6.8154e-08   	4211

==> data/Polar/128_105/OSD_COMP.txt <==
#Using OSD
#Using OSD with the EW low abandonment criterion to recduce the number of computations
#N = 128
#K = 105
#R = 0.820312
#Order =2
#Generator Matrix : ./Generators/Polar/Polar_G_105_128.txt
# -------|----------|----------|----------|----------|----------|----------|----------|----------|--------------------|
 Eb/N0  | Es/N0 | FRA 		| BE  | FE | QUE        | BER       | FER      | QUE/FR   | Computations/FR |
# ------|-------|-----------|-----|----|------------|-----------|----------|----------|----------|--------------------|
#0.00 	| -0.86 | 50 		| 752 | 50 | 43665 		| 1.17e-01 	| 1.00e+00 | 8.73e+02 | 1.3834e+07 |
#0.50 	| -0.36 | 53 		| 712 | 50 | 66055 		| 1.05e-01 	| 9.43e-01 | 1.25e+03 | 1.8921e+07 |
#1.00 	| 0.14 	| 59 		| 668 | 50 | 62318 		| 8.85e-02 	| 8.47e-01 | 1.06e+03 | 1.6331e+07 |
#1.50 	| 0.64 	| 77 		| 608 | 50 | 84122 		| 6.17e-02 	| 6.49e-01 | 1.09e+03 | 1.6825e+07 |
#2.00 	| 1.14 	| 127 		| 612 | 50 | 95919 		| 3.76e-02 	| 3.94e-01 | 7.55e+02 | 1.2231e+07 |
#2.50 	| 1.64 	| 220 		| 552 | 50 | 118244 	| 1.96e-02 	| 2.27e-01 | 5.37e+02 | 9.2636e+06 |
#3.00 	| 2.14 	| 574 		| 526 | 50 | 178807 	| 7.16e-03 	| 8.71e-02 | 3.12e+02 | 6.1927e+06 |
#3.50 	| 2.64 	| 1787 		| 472 | 50 | 218963 	| 2.06e-03 	| 2.80e-02 | 1.23e+02 | 3.6157e+06 |
4.00 	| 3.14 	| 13629 	| 444 | 50 | 562355 	| 2.55e-04 	| 3.67e-03 | 4.13e+01 | 2.4953e+06 |
4.50 	| 3.64 	| 68897 	| 398 | 50 | 862541 	| 4.51e-05 	| 7.26e-04 | 1.25e+01 | 2.0702e+06 |
5.00 	| 4.14 	| 396811 	| 298 | 50 | 1502874 	| 5.87e-06 	| 1.26e-04 | 3.79e+00 | 1.8961e+06 |
5.50 	| 4.64 	| 2045918 	| 246 | 50 | 3362572 	| 9.39e-07 	| 2.44e-05 | 1.64e+00 | 1.7908e+06 |
6.00 	| 5.14 	| 15759463 	| 224 | 50 | 17959286 	| 1.11e-07 	| 3.17e-06 | 1.14e+00 | 1.6974e+06 |
6.50 	| 5.64 	| 92972059 	| 214 | 50 | 95433843 	| 1.80e-08 	| 5.38e-07 | 1.03e+00 | 1.6120e+06 |



==> data/Polar/128_105/POLAR_N128_105_GRANDAB.txt <==
#  ./GRAND --code_type POLAR --fb_type 5G --dec_type ABGRAND  -K 105 -N 128 -C 11  -m 0 -M 7.5 -s 0.5 --max_bf 3 --SNR Eb
# K=105 C=11 N=128 S=0 POLAR 
# ABGRAND(3)  NonSorted  syndromes/nCr: NotComputed%
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      487 |    21732 |      487 | 4.25e-01 | 1.00e+00 |   0.05 | 3.42e+05 |            
    0.50 |      477 |    20517 |      477 | 4.10e-01 | 1.00e+00 |   0.05 | 3.42e+05 |            
    1.00 |      497 |    20575 |      495 | 3.94e-01 | 9.96e-01 |   0.05 | 3.41e+05 |            
    1.50 |      519 |    19448 |      502 | 3.57e-01 | 9.67e-01 |   0.05 | 3.37e+05 |            
    2.00 |      541 |    18969 |      498 | 3.34e-01 | 9.21e-01 |   0.06 | 3.22e+05 |            
    2.50 |      589 |    16498 |      474 | 2.67e-01 | 8.05e-01 |   0.06 | 2.97e+05 |            
    3.00 |      649 |    15248 |      447 | 2.24e-01 | 6.89e-01 |   0.07 | 2.55e+05 |            
    3.50 |      778 |    13151 |      412 | 1.61e-01 | 5.30e-01 |   0.08 | 2.14e+05 |            
    4.00 |     1195 |    12826 |      384 | 1.02e-01 | 3.21e-01 |   0.12 | 1.44e+05 |            
    4.50 |     2001 |     9541 |      318 | 4.54e-02 | 1.59e-01 |   0.20 | 8.34e+04 |            
    5.00 |     3845 |     8177 |      278 | 2.03e-02 | 7.23e-02 |   0.44 | 4.22e+04 |            
    5.50 |     7910 |     6006 |      207 | 7.23e-03 | 2.62e-02 |   0.91 | 1.83e+04 |            
    6.00 |    16933 |     3543 |      130 | 1.99e-03 | 7.68e-03 |   2.43 | 6.90e+03 |            
    6.50 |    58504 |     3699 |      119 | 6.02e-04 | 2.03e-03 |   7.19 | 2.11e+03 |            
    7.00 |   270444 |     3038 |      112 | 1.07e-04 | 4.14e-04 |  16.33 | 5.92e+02 |            
    7.50 |   875124 |     2277 |      101 | 2.48e-05 | 1.15e-04 |  25.69 | 1.42e+02 |            



==> data/Polar/128_105/POLAR_N128_105_LISTGRAND_10.txt <==
# K=105 C=11 N=128 POLAR 
# LIST GRAND 10 LW = 96, HW = 6
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      102 |     1239 |      101 | 0.00e-00 | 9.84e-01 |   0.00 | 1.23e+06 |            
    0.50 |      109 |     1144 |      102 | 0.00e-00 | 9.62e-01 |   0.00 | 1.22e+06 |            
    1.00 |      114 |     1066 |      101 | 0.00e-00 | 9.47e-01 |   0.00 | 1.18e+06 |            
    1.50 |      132 |      928 |      101 | 0.00e-00 | 7.86e-01 |   0.00 | 9.99e+05 |            
    2.00 |      221 |      895 |      101 | 0.00e-00 | 6.00e-01 |   0.00 | 8.02e+05 |            
    2.50 |      406 |      914 |      102 | 0.00e-00 | 4.02e-01 |   0.00 | 5.77e+05 |            
    3.00 |      839 |      873 |      101 | 0.00e-00 | 2.06e-01 |   0.00 | 3.27e+05 |  
    3.50 |     2620 |      844 |      102 | 0.00e-00 | 8.48e-02 |   0.00 | 1.46e+05 |            
    4.00 |     9346 |      813 |      102 | 0.00e-00 | 2.32e-02 |   0.01 | 4.15e+04 |            
    4.50 |    60411 |      753 |      101 | 0.00e-00 | 5.47e-03 |   0.06 | 1.04e+04 |            
    5.00 |   296740 |      712 |      100 | 0.00e-00 | 9.76e-04 |   0.36 | 2.09e+03 |            
    5.50 |  1942798 |      706 |      102 | 0.00e-00 | 1.17e-04 |   2.87 | 3.72e+02 |            
    6.00 | 14624001 |      676 |      100 | 0.00e-00 | 1.23e-05 |   7.56 | 6.47e+01 |            
    6.50 | 83544736 |      651 |      100 | 0.00e-00 | 1.35e-06 |  18.84 | 1.57e+01 |            
    7.00 | 6.62e+08 |      660 |      100 | 0.00e-00 | 1.69e-07 |  33.75 | 5.21e+00 |            
  #  7.50 | 6.12e+09 |      661 |      100 | 0.00e-00 | 0.00e-00 |  45.15 | 0.00e+00 |   

==> data/Polar/128_105/POLAR_N128_105_LISTGRAND_15.txt <==
# K=105 C=11 N=128 POLAR 
# LIST GRAND 15 LW = 96, HW = 8
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      102 |     1239 |      101 | 0.00e-00 | 9.92e-01 |   0.00 | 2.78e+06 |            
    0.50 |      109 |     1144 |      102 | 0.00e-00 | 9.76e-01 |   0.00 | 2.90e+06 |            
    1.00 |      114 |     1066 |      101 | 0.00e-00 | 8.73e-01 |   0.00 | 2.53e+06 |            
    1.50 |      132 |      928 |      101 | 0.00e-00 | 6.63e-01 |   0.00 | 2.13e+06 |            
    2.00 |      221 |      895 |      101 | 0.00e-00 | 4.47e-01 |   0.00 | 1.62e+06 |            
    2.50 |      406 |      914 |      102 | 0.00e-00 | 2.82e-01 |   0.00 | 1.08e+06 |            
    3.00 |      839 |      873 |      101 | 0.00e-00 | 1.19e-01 |   0.00 | 5.21e+05 |  
    3.50 |     2620 |      844 |      102 | 0.00e-00 | 3.29e-02 |   0.00 | 1.87e+05 |            
    4.00 |     9346 |      813 |      102 | 0.00e-00 | 9.37e-03 |   0.01 | 5.68e+04 |            
    4.50 |    60411 |      753 |      101 | 0.00e-00 | 1.14e-03 |   0.06 | 1.12e+04 |            
    5.00 |   296740 |      712 |      100 | 0.00e-00 | 2.24e-04 |   0.36 | 2.22e+03 |            
    5.50 |  1942798 |      706 |      102 | 0.00e-00 | 2.57e-05 |   2.87 | 4.02e+02 |            
    6.00 | 14624001 |      676 |      100 | 0.00e-00 | 4.88e-06 |   7.56 | 8.81e+01 |            
    6.50 | 83544736 |      651 |      100 | 0.00e-00 | 8.17e-07 |  18.84 | 2.35e+01 |            
    7.00 | 6.62e+08 |      660 |      100 | 0.00e-00 | 1.48e-07 |  33.75 | 7.50e+00 |            
    7.50 | 6.12e+09 |      661 |      100 | 0.00e-00 | 0.00e-00 |  45.15 | 0.00e+00 |     


==> data/Polar/128_105/POLAR_N128_105_LISTGRAND_20.txt <==
# K=105 C=11 N=128 POLAR 
# LIST GRAND 20 LW = 128, HW = 12
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      102 |     1239 |      101 | 0.00e-00 | 9.87e-01 |   0.00 | 1.95e+07 |            
    0.50 |      109 |     1144 |      102 | 0.00e-00 | 9.26e-01 |   0.00 | 1.94e+07 |            
    1.00 |      114 |     1066 |      101 | 0.00e-00 | 8.55e-01 |   0.00 | 1.79e+07 |            
    1.50 |      132 |      928 |      101 | 0.00e-00 | 6.57e-01 |   0.00 | 1.14e+07 |            
    2.00 |      221 |      895 |      101 | 0.00e-00 | 3.88e-01 |   0.00 | 9.53e+06 |            
    2.50 |      406 |      914 |      102 | 0.00e-00 | 1.97e-01 |   0.00 | 4.20e+06 |            
    3.00 |      839 |      873 |      101 | 0.00e-00 | 7.95e-02 |   0.00 | 1.72e+06 |  
    3.50 |     2620 |      844 |      102 | 0.00e-00 | 2.35e-02 |   0.00 | 6.26e+05 |            
    4.00 |     9346 |      813 |      102 | 0.00e-00 | 5.50e-03 |   0.06 | 1.53e+05 |   
    4.50 |     9346 |      813 |      102 | 0.00e-00 | 8.99e-04 |   0.06 | 2.49e+04 | 	
    5.00 |   296740 |      712 |      100 | 0.00e-00 | 1.45e-04 |   0.36 | 3.58e+03 |            
    5.50 |  1942798 |      706 |      102 | 0.00e-00 | 2.33e-05 |   2.87 | 5.96e+02 |            
    6.00 | 14624001 |      676 |      100 | 0.00e-00 | 5.24e-06 |   7.56 | 1.19e+02 |            
    6.50 | 83544736 |      651 |      100 | 0.00e-00 | 7.93e-07 |  18.84 | 3.30e+01 |            
    7.00 | 6.62e+08 |      660 |      100 | 0.00e-00 | 1.19e-07 |  33.75 | 1.01e+01 | ## not stable           
   # 7.50 | 6.12e+09 |      661 |      100 | 0.00e-00 | 0.00e-00 |  45.15 | 0.00e+00 |       

==> data/Polar/128_105/POLAR_N128_105_LISTGRAND_20_96_8.txt <==
# K=105 C=11 N=128 POLAR 
# LIST GRAND 20 LW = 96, HW = 8
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      102 |     1239 |      101 | 0.00e-00 | 9.63e-01 |   0.00 | 2.86e+06 |            
    0.50 |      109 |     1144 |      102 | 0.00e-00 | 9.50e-01 |   0.00 | 2.76e+06 |            
    1.00 |      114 |     1066 |      101 | 0.00e-00 | 9.13e-01 |   0.00 | 2.70e+06 |            
    1.50 |      132 |      928 |      101 | 0.00e-00 | 7.77e-01 |   0.00 | 2.57e+06 |            
    2.00 |      221 |      895 |      101 | 0.00e-00 | 5.27e-01 |   0.00 | 1.78e+06 |            
    2.50 |      406 |      914 |      102 | 0.00e-00 | 3.11e-01 |   0.00 | 1.26e+06 |            
    3.00 |      839 |      873 |      101 | 0.00e-00 | 1.23e-01 |   0.00 | 5.98e+05 |  
    3.50 |     2620 |      844 |      102 | 0.00e-00 | 4.29e-02 |   0.00 | 2.56e+05 |            
    4.00 |     9346 |      813 |      102 | 0.00e-00 | 8.96e-03 |   0.01 | 6.47e+04 |            
    4.50 |    60411 |      753 |      101 | 0.00e-00 | 1.97e-03 |   0.06 | 1.63e+04 |            
    5.00 |   296740 |      712 |      100 | 0.00e-00 | 1.75e-04 |   0.36 | 2.76e+03 |            
    5.50 |  1942798 |      706 |      102 | 0.00e-00 | 3.42e-05 |   2.87 | 5.13e+02 |            
    6.00 | 14624001 |      676 |      100 | 0.00e-00 | 5.36e-06 |   7.56 | 1.15e+02 |            
    6.50 | 83544736 |      651 |      100 | 0.00e-00 | 8.75e-07 |  18.84 | 3.16e+01 |            
    7.00 | 6.62e+08 |      660 |      100 | 0.00e-00 | 1.14e-07 |  33.75 | 1.01e+01 |            
   # 7.50 | 6.12e+09 |      661 |      100 | 0.00e-00 | 0.00e-00 |  45.15 | 0.00e+00 |       

==> data/Polar/128_105/POLAR_N128_105_LISTGRAND_25_96_8.txt <==
# K=105 C=11 N=128 POLAR # simulated on 1 feb 2022 
# LIST GRAND 25 LW = 96, HW = 8
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      102 |     1239 |      101 | 0.00e-00 | 9.99e-01 |   0.00 | 2.86e+06 |            
    0.50 |      109 |     1144 |      102 | 0.00e-00 | 9.25e-01 |   0.00 | 2.86e+06 |            
    1.00 |      114 |     1066 |      101 | 0.00e-00 | 9.25e-01 |   0.00 | 2.73e+06 |            
    1.50 |      132 |      928 |      101 | 0.00e-00 | 7.40e-01 |   0.00 | 2.42e+06 |            
    2.00 |      221 |      895 |      101 | 0.00e-00 | 4.60e-01 |   0.00 | 1.69e+06 |            
    2.50 |      406 |      914 |      102 | 0.00e-00 | 2.61e-01 |   0.00 | 1.12e+06 |            
    3.00 |      839 |      873 |      101 | 0.00e-00 | 1.20e-01 |   0.00 | 6.67e+05 |  
    3.50 |     2620 |      844 |      102 | 0.00e-00 | 3.35e-02 |   0.00 | 2.58e+05 |            
    4.00 |     9346 |      813 |      102 | 0.00e-00 | 8.14e-03 |   0.01 | 7.17e+04 |            
    4.50 |    60411 |      753 |      101 | 0.00e-00 | 1.00e-03 |   0.06 | 1.61e+04 |            
    5.00 |   296740 |      712 |      100 | 0.00e-00 | 1.94e-04 |   0.36 | 3.22e+03 |            
    5.50 |  1942798 |      706 |      102 | 0.00e-00 | 2.66e-05 |   2.87 | 6.63e+02 |            
    6.00 | 14624001 |      676 |      100 | 0.00e-00 | 5.11e-06 |   7.56 | 1.56e+02 |            
    6.50 | 83544736 |      651 |      100 | 0.00e-00 | 7.87e-07 |  18.84 | 8.74e+00 |            
    7.00 | 6.62e+08 |      660 |      100 | 0.00e-00 | 1.06e-07 |  33.75 | 4.24e+00 |            
     

==> data/Polar/128_105/POLAR_N128_105_LISTGRAND_30.txt <==
# K=105 C=11 N=128 POLAR 
# LIST GRAND 30 LW = 128, HW = 16
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      102 |     1239 |      101 | 0.00e-00 | 9.87e-01 |   0.00 | 2.17e+07 |            
    0.50 |      109 |     1144 |      102 | 0.00e-00 | 9.17e-01 |   0.00 | 2.19e+07 |            
    1.00 |      114 |     1066 |      101 | 0.00e-00 | 8.71e-01 |   0.00 | 1.83e+07 |            
    1.50 |      132 |      928 |      101 | 0.00e-00 | 7.00e-01 |   0.00 | 1.36e+07 |            
    2.00 |      221 |      895 |      101 | 0.00e-00 | 4.06e-01 |   0.00 | 1.04e+07 |            
    2.50 |      406 |      914 |      102 | 0.00e-00 | 2.13e-01 |   0.00 | 5.14e+06 |            
    3.00 |      839 |      873 |      101 | 0.00e-00 | 1.15e-01 |   0.00 | 3.22e+06 |  
    3.50 |     2620 |      844 |      102 | 0.00e-00 | 2.21e-02 |   0.00 | 8.02e+05 |            
    4.00 |     9346 |      813 |      102 | 0.00e-00 | 5.65e-03 |   0.01 | 2.04e+05 |            
    4.50 |    60411 |      753 |      101 | 0.00e-00 | 6.85e-04 |   0.06 | 3.16e+04 |            
    5.00 |   296740 |      712 |      100 | 0.00e-00 | 1.18e-04 |   0.36 | 5.57e+03 |            
    5.50 |  1942798 |      706 |      102 | 0.00e-00 | 1.78e-05 |   2.87 | 9.85e+02 |            
    6.00 | 14624001 |      676 |      100 | 0.00e-00 | 4.99e-06 |   7.56 | 2.11e+02 |            
    6.50 | 83544736 |      651 |      100 | 0.00e-00 | 5.62e-07 |  18.84 | 5.87e+01 |            
    7.00 | 6.62e+08 |      660 |      100 | 0.00e-00 | 1.10e-07 |  33.75 | 1.70e+01 |            
 #   7.50 | 6.12e+09 |      661 |      100 | 0.00e-00 | 0.00e-00 |  45.15 | 0.00e+00 |       

==> data/Polar/128_105/POLAR_N128_105_LISTGRAND_5.txt <==
# K=105 C=11 N=128 POLAR 
# LIST GRAND 5 LW = 96, HW = 8 (new results)
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      102 |     1239 |      101 | 0.00e-00 | 1.00e-00 |   0.00 | 2.77e+06 |            
    0.50 |      109 |     1144 |      102 | 0.00e-00 | 9.08e-01 |   0.00 | 2.61e+06 |            
    1.00 |      114 |     1066 |      101 | 0.00e-00 | 8.69e-01 |   0.00 | 2.13e+06 |            
    1.50 |      132 |      928 |      101 | 0.00e-00 | 7.82e-01 |   0.00 | 2.25e+06 |            
    2.00 |      221 |      895 |      101 | 0.00e-00 | 5.13e-01 |   0.00 | 1.58e+06 |            
    2.50 |      406 |      914 |      102 | 0.00e-00 | 2.92e-01 |   0.00 | 8.40e+05 |            
    3.00 |      839 |      873 |      101 | 0.00e-00 | 1.30e-01 |   0.00 | 4.86e+05 |  
    3.50 |     2620 |      844 |      102 | 0.00e-00 | 3.22e-02 |   0.00 | 1.42e+05 |            
    4.00 |     9346 |      813 |      102 | 0.00e-00 | 9.16e-03 |   0.01 | 4.21e+04 |            
    4.50 |    60411 |      753 |      101 | 0.00e-00 | 1.71e-03 |   0.06 | 8.83e+03 |            
    5.00 |   296740 |      712 |      100 | 0.00e-00 | 2.40e-04 |   0.36 | 1.47e+03 |            
    5.50 |  1942798 |      706 |      102 | 0.00e-00 | 4.32e-05 |   2.87 | 2.61e+02 |            
    6.00 | 14624001 |      676 |      100 | 0.00e-00 | 7.38e-06 |   7.56 | 5.12e+01 |            
    6.50 | 83544736 |      651 |      100 | 0.00e-00 | 1.73e-06 |  18.84 | 1.29e+01 |            
 #   7.00 | 6.62e+08 |      660 |      100 | 0.00e-00 | 0.00e-00 |  33.75 | 0.00e+00 |            
 #   7.50 | 6.12e+09 |      661 |      100 | 0.00e-00 | 0.00e-00 |  45.15 | 0.00e+00 | 
	

==> data/Polar/128_105/POLAR_N128_105_L_16.txt <==
#./5G_simu -l U -A 105 -E 128 -m 0.0 -M 7 -s 0.5 -e 100 -d FSCL_CA -f 5G -L 16 --rm NO -t 6 --crc_size 11
# --------------------------------------------------------------------------------
# ----          5G Simulation Tool -- McGill University -- ISIP Lab           ----
# --------------------------------------------------------------------------------
# Parameters:
# * Simulation -------------------------------------------------------------------
#       ** Multi-threading                   = 6
#       ** Frame error max                   = 100
#       ** Errors count on                   = K
#       ** SNR range                         = 0 : 0.5 : 7
#       ** CRC not counted as parity bit     = No: R=A/N
# * 5G chain ---------------------------------------------------------------------
#       ** Polar code                        = Arikan
#       ** Link                              = Uplink
#       ** Payload size (A)                  = 105
#       ** CRC Length                        = 11
#       ** Transmitted block length (E)      = 128
#       ** Size of polar code (K, N)         = 116,128
#       ** Parity Check bits (n_pc, n_pc_wm) = 0,0
#       ** Interleaved CRC (I_il)            = No
#       ** Decoder type                      = FSCL_CA(16)
#       ** Frozen Bits generation            = 5G
#       ** Rate Matching type                = NO
# 
# -------|----------|----------|----------|----------|----------||----------|----------
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER ||  SIM_THR |    ET/RT 
# -------|----------|----------|----------|----------|----------||----------|----------
    0.00 |      101 |     4589 |      101 | 3.92e-01 | 1.00e+00 ||     0.25 | 00h00'00
    0.50 |      103 |     4839 |      103 | 4.05e-01 | 1.00e+00 ||     0.37 | 00h00'00
    1.00 |      109 |     4382 |      103 | 3.47e-01 | 9.45e-01 ||     0.32 | 00h00'00
    1.50 |      120 |     4522 |      103 | 3.25e-01 | 8.58e-01 ||     0.51 | 00h00'00
    2.00 |      129 |     4146 |      104 | 2.77e-01 | 8.06e-01 ||     0.37 | 00h00'00
    2.50 |      202 |     4205 |      104 | 1.79e-01 | 5.15e-01 ||     0.45 | 00h00'00
    3.00 |      313 |     3889 |      102 | 1.07e-01 | 3.26e-01 ||     0.51 | 00h00'00
    3.50 |      619 |     3583 |      101 | 4.99e-02 | 1.63e-01 ||     0.62 | 00h00'00
    4.00 |     2198 |     3469 |      101 | 1.36e-02 | 4.60e-02 ||     0.82 | 00h00'00
    4.50 |     8221 |     3374 |      100 | 3.54e-03 | 1.22e-02 ||     0.91 | 00h00'01
    5.00 |    49229 |     3100 |      100 | 5.43e-04 | 2.03e-03 ||     0.93 | 00h00'06
    5.50 |   555336 |     3305 |      100 | 5.13e-05 | 1.80e-04 ||     0.92 | 00h01'09
    6.00 |  7098355 |     2852 |      100 | 3.46e-06 | 1.41e-05 ||     0.94 | 00h14'36
    6.50 | 1.04e+08 |     2930 |      100 | 2.42e-07 | 9.59e-07 ||     0.97 | 03h27'53
    7.00 | 1.16e+09 |     2479 |      100 | 1.85e-08 | 8.65e-08 ||     1.10 | 33h55'46

==> data/Polar/128_105/POLAR_N128_105_L_32.txt <==
#./5G_simu -l U -A 105 -E 128 -m 3.0 -M 7 -s 0.5 -e 100 -d FSCL_CA -f 5G -L 32 --rm NO -t 6 --crc_size 11
# --------------------------------------------------------------------------------
# ----          5G Simulation Tool -- McGill University -- ISIP Lab           ----
# --------------------------------------------------------------------------------
# Parameters:
# * Simulation -------------------------------------------------------------------
#       ** Multi-threading                   = 6
#       ** Frame error max                   = 100
#       ** Errors count on                   = K
#       ** SNR range                         = 3 : 0.5 : 7
#       ** CRC not counted as parity bit     = No: R=A/N
# * 5G chain ---------------------------------------------------------------------
#       ** Polar code                        = Arikan
#       ** Link                              = Uplink
#       ** Payload size (A)                  = 105
#       ** CRC Length                        = 11
#       ** Transmitted block length (E)      = 128
#       ** Size of polar code (K, N)         = 116,128
#       ** Parity Check bits (n_pc, n_pc_wm) = 0,0
#       ** Interleaved CRC (I_il)            = No
#       ** Decoder type                      = FSCL_CA(32)
#       ** Frozen Bits generation            = 5G
#       ** Rate Matching type                = NO
# 
# -------|----------|----------|----------|----------|----------||----------|----------
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER ||  SIM_THR |    ET/RT 
# -------|----------|----------|----------|----------|----------||----------|----------
    0.00 |      105 |     4714 |      105 | 3.87e-01 | 1.00e+00 ||     0.14 | 00h00'00
    0.50 |      105 |     4714 |      105 | 3.87e-01 | 1.00e+00 ||     0.19 | 00h00'00
    1.00 |      111 |     4691 |      105 | 3.64e-01 | 9.46e-01 ||     0.17 | 00h00'00
    1.50 |      115 |     4377 |      105 | 3.28e-01 | 9.13e-01 ||     0.16 | 00h00'00
    2.00 |      149 |     4164 |      104 | 2.41e-01 | 6.98e-01 ||     0.19 | 00h00'00
    2.50 |      221 |     4263 |      103 | 1.66e-01 | 4.66e-01 ||     0.18 | 00h00'00
    3.00 |      404 |     4046 |      100 | 8.63e-02 | 2.48e-01 ||     0.23 | 00h00'00
    3.50 |      981 |     3749 |      100 | 3.29e-02 | 1.02e-01 ||     0.30 | 00h00'00
    4.00 |     3753 |     3705 |      100 | 8.51e-03 | 2.66e-02 ||     0.32 | 00h00'01
    4.50 |    14946 |     3325 |      101 | 1.92e-03 | 6.76e-03 ||     0.34 | 00h00'05
    5.00 |   117974 |     3061 |      100 | 2.24e-04 | 8.48e-04 ||     0.34 | 00h00'40
    5.50 |  1449475 |     3310 |      100 | 1.97e-05 | 6.90e-05 ||     0.34 | 00h08'16
    6.00 | 19135424 |     3198 |      100 | 1.44e-06 | 5.23e-06 ||     0.36 | 01h43'43
    6.50 | 1.56e+08 |     2801 |      100 | 1.55e-07 | 6.41e-07 ||     0.41 | 12h13'33
    7.00 | 1.24e+09 |     2549 |      100 | 1.78e-08 | 8.08e-08 ||     0.28 | 140h03'15

==> data/Polar/128_105/POLAR_N128_105_ORBGRAND.txt <==
#  ./GRAND --code_type POLAR --fb_type 5G --dec_type ORBGRAND  -K 105 -N 128 -C 11  -m 3.5 -M 7.5 -s 0.5 --max_bf 128 --SNR Eb -lw true 
# K=105 C=11 N=128 S=0 POLAR 
# ORBGRAND Q:3.40e+38 | LW: 8256 | HW: 128 | Precomp: 32
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      103 |     4680 |      101 | 4.33e-01 | 9.81e-01 |   0.00 | 8.18e+06 |            
    0.50 |      108 |     4574 |      101 | 4.03e-01 | 9.35e-01 |   0.00 | 8.50e+06 |            
    1.00 |      125 |     4481 |      101 | 3.41e-01 | 8.08e-01 |   0.00 | 7.18e+06 |            
    1.50 |      163 |     4567 |      101 | 2.67e-01 | 6.20e-01 |   0.00 | 5.72e+06 |            
    2.00 |      220 |     4415 |      100 | 1.91e-01 | 4.55e-01 |   0.00 | 3.49e+06 |            
    2.50 |      513 |     4184 |      101 | 7.77e-02 | 1.97e-01 |   0.00 | 1.94e+06 |            
    3.00 |     1103 |     4086 |      100 | 3.53e-02 | 9.07e-02 |   0.00 | 6.24e+05 | 
    3.50 |     3520 |     3904 |      100 | 1.06e-02 | 2.84e-02 |   0.00 | 2.06e+05 |            
    4.00 |    16985 |     3771 |      100 | 2.11e-03 | 5.89e-03 |   0.01 | 4.35e+04 |            
    4.50 |    81456 |     3973 |      101 | 4.65e-04 | 1.24e-03 |   0.04 | 8.61e+03 |            
    5.00 |   399259 |     3423 |      100 | 8.17e-05 | 2.50e-04 |   0.21 | 1.53e+03 |            
    5.50 |  2102984 |     3505 |      101 | 1.59e-05 | 4.80e-05 |   1.20 | 2.69e+02 |            
    6.00 |  8438014 |     2584 |      100 | 2.92e-06 | 1.19e-05 |   5.81 | 4.59e+01 |            
    6.50 | 50650376 |     3194 |      100 | 6.01e-07 | 1.97e-06 |  14.93 | 9.69e+00 |            
    7.00 | 2.08e+08 |     2589 |      100 | 1.18e-07 | 4.80e-07 |  24.94 | 2.91e+00 |            
    7.50 | 1.34e+09 |     3014 |      100 | 2.15e-08 | 7.47e-08 |  39.80 | 1.46e+00 |           



==> data/Polar/128_105/POLAR_N128_105_ORBGRAND_LW_96_HW_6.txt <==
./GRAND --code_type POLAR --fb_type 5G --dec_type ORBGRAND  -K 105 -N 128 -C 11  -m 3.5 -M 7.5 -s 0.5 --max_bf 96 --SNR Eb --lw true --max_w 6 

# K=105 C=11 N=128 S=0 POLAR 
# ORBGRAND Q:3.40e+38 | LW: 96 | HW: 6 | Precomp: 32
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      101 |     4484 |      101 | 4.23e-01 | 1.00e+00 |   0.00 | 1.23e+06 |            
    0.50 |      103 |     4393 |      101 | 4.06e-01 | 9.81e-01 |   0.00 | 1.21e+06 |            
    1.00 |      108 |     4369 |      101 | 3.85e-01 | 9.35e-01 |   0.00 | 1.14e+06 |            
    1.50 |      130 |     4108 |      101 | 3.01e-01 | 7.77e-01 |   0.00 | 9.91e+05 |            
    2.00 |      156 |     3986 |      101 | 2.43e-01 | 6.47e-01 |   0.00 | 8.39e+05 |            
    2.50 |      267 |     4083 |      101 | 1.46e-01 | 3.78e-01 |   0.00 | 5.23e+05 |            
    3.00 |      577 |     3791 |      101 | 6.26e-02 | 1.75e-01 |   0.00 | 2.48e+05 |  
    3.50 |     1389 |     3862 |      101 | 2.65e-02 | 7.27e-02 |   0.00 | 1.04e+05 |            
    4.00 |     5064 |     3589 |      101 | 6.75e-03 | 1.99e-02 |   0.00 | 3.03e+04 |            
    4.50 |    19142 |     3846 |      101 | 1.91e-03 | 5.28e-03 |   0.01 | 8.77e+03 |            
    5.00 |   113490 |     3672 |      101 | 3.08e-04 | 8.90e-04 |   0.07 | 1.67e+03 |            
    5.50 |   806444 |     3589 |      100 | 4.24e-05 | 1.24e-04 |   0.54 | 2.59e+02 |            
    6.00 |  5765251 |     3141 |      101 | 5.19e-06 | 1.75e-05 |   3.60 | 4.37e+01 |            
    6.50 | 47513608 |     3033 |      100 | 6.08e-07 | 2.10e-06 |  13.38 | 8.32e+00 |            
    7.00 | 2.17e+08 |     2510 |      100 | 1.10e-07 | 4.61e-07 |  22.87 | 2.66e+00 |            
    7.50 | 1.43e+09 |     2910 |      100 | 1.93e-08 | 6.98e-08 |  40.73 | 1.43e+00 | 

==> data/Polar/128_105/POLAR_N128_105_ORBGRAND_LW_96_HW_8.txt <==
#./GRAND --code_type POLAR --fb_type 5G --dec_type ORBGRAND  -K 105 -N 128 -C 11  -m 3.5 -M 7.5 -s 0.5 --max_bf 96 --SNR Eb --lw true --max_w 8 
# K=105 C=11 N=128 S=0 POLAR 
# ORBGRAND Q:3.40e+38 | LW: 96 | HW: 8 | Precomp: 32
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      103 |     4504 |      101 | 4.16e-01 | 9.81e-01 |   0.00 | 2.60e+06 |            
    0.50 |      105 |     4444 |      101 | 4.03e-01 | 9.62e-01 |   0.00 | 2.52e+06 |            
    1.00 |      118 |     4398 |      101 | 3.55e-01 | 8.56e-01 |   0.00 | 2.31e+06 |            
    1.50 |      153 |     4364 |      101 | 2.72e-01 | 6.60e-01 |   0.00 | 1.92e+06 |            
    2.00 |      191 |     4192 |      101 | 2.09e-01 | 5.29e-01 |   0.00 | 1.49e+06 |            
    2.50 |      387 |     3978 |      100 | 9.79e-02 | 2.58e-01 |   0.00 | 8.68e+05 |            
    3.00 |      895 |     4037 |      101 | 4.30e-02 | 1.13e-01 |   0.00 | 3.53e+05 | 
    3.50 |     3029 |     3790 |      101 | 1.19e-02 | 3.33e-02 |   0.00 | 1.18e+05 |            
    4.00 |    13061 |     3584 |      100 | 2.61e-03 | 7.66e-03 |   0.01 | 3.11e+04 |            
    4.50 |    64642 |     3686 |      100 | 5.43e-04 | 1.55e-03 |   0.04 | 6.88e+03 |            
    5.00 |   327803 |     3397 |      100 | 9.87e-05 | 3.05e-04 |   0.22 | 1.35e+03 |            
    5.50 |  1985373 |     3312 |      100 | 1.59e-05 | 5.04e-05 |   1.28 | 2.39e+02 |            
    6.00 |  7815262 |     2551 |      100 | 3.11e-06 | 1.28e-05 |   5.85 | 4.37e+01 |            
    6.50 | 51517668 |     3119 |      101 | 5.77e-07 | 1.96e-06 |  15.02 | 9.39e+00 |            
    7.00 | 2.08e+08 |     2565 |      100 | 1.17e-07 | 4.80e-07 |  24.93 | 2.87e+00 |            
    7.50 | 1.30e+09 |     2987 |      100 | 2.18e-08 | 7.67e-08 |  39.23 | 1.46e+00 | 


==> data/Polar/128_105/POLAR_N128_105_OSD.txt <==
#./GRAND --code_type POLAR --fb_type 5G --dec_type OSD  -K 105 -N 128 -C 11  -m 0 -M 7.0 -s 0.5 --SNR Eb --max_bf 2

# K=105 C=11 N=128 S=0 POLAR (6.5dB last point from marwan)
# OSD_2
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      103 |     4562 |      101 | 4.22e-01 | 9.81e-01 |   0.00 | 5.57e+03 |            
    0.50 |      108 |     4465 |      101 | 3.94e-01 | 9.35e-01 |   0.00 | 5.57e+03 |            
    1.00 |      142 |     5133 |      113 | 3.44e-01 | 7.96e-01 |   0.00 | 5.57e+03 |            
    1.50 |      174 |     4908 |      111 | 2.69e-01 | 6.38e-01 |   0.00 | 5.57e+03 |            
    2.00 |      255 |     4614 |      106 | 1.72e-01 | 4.16e-01 |   0.00 | 5.57e+03 |            
    2.50 |      542 |     4236 |      103 | 7.44e-02 | 1.90e-01 |   0.00 | 5.57e+03 |            
    3.00 |     1274 |     4045 |      100 | 3.02e-02 | 7.85e-02 |   0.00 | 5.57e+03 |            
    3.50 |     4635 |     4124 |      102 | 8.47e-03 | 2.20e-02 |   0.00 | 5.57e+03 |            
    4.00 |    25559 |     3967 |      100 | 1.48e-03 | 3.91e-03 |   0.00 | 5.57e+03 |            
    4.50 |   168985 |     3812 |      100 | 2.15e-04 | 5.92e-04 |   0.00 | 5.57e+03 |            
    5.00 |   829479 |     3240 |      100 | 3.72e-05 | 1.21e-04 |   0.00 | 5.57e+03 |            
    5.50 |  5303717 |     3043 |      100 | 5.46e-06 | 1.89e-05 |   0.00 | 5.57e+03 |            
    6.00 | 33002788 |     2513 |      100 | 7.25e-07 | 3.03e-06 |   0.00 | 5.57e+03 | 
    6.50 | 33002788 |     2513 |      100 | 7.25e-07 | 5.38e-07 |   0.00 | 5.57e+03 | 

==> data/Polar/128_105/POLAR_N128_105_SGRAND.txt <==
#./GRAND --code_type POLAR --dec_type SGRAND  -K 105 -N 128 -C 11  -m 0 -M 7.5 -s 0.5 --max_q 1000000  --SNR Eb  
# K=105 C=11 N=128 S=0 POLAR 
# SGRAND Q:1.00e+06 | BF: 128 | W: 128
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      102 |     4532 |      102 | 4.23e-01 | 1.00e+00 |   0.00 | 9.36e+05 |            
    0.50 |      108 |     4433 |      103 | 3.91e-01 | 9.54e-01 |   0.00 | 9.25e+05 |            
    1.00 |      113 |     4393 |      102 | 3.70e-01 | 9.03e-01 |   0.00 | 8.72e+05 |            
    1.50 |      143 |     4335 |      102 | 2.89e-01 | 7.13e-01 |   0.00 | 7.46e+05 |            
    2.00 |      178 |     4097 |      101 | 2.19e-01 | 5.67e-01 |   0.00 | 6.11e+05 |            
    2.50 |      341 |     3952 |      101 | 1.10e-01 | 2.96e-01 |   0.00 | 3.58e+05 |            
    3.00 |      836 |     3977 |      101 | 4.53e-02 | 1.21e-01 |   0.00 | 1.62e+05 |            
    3.50 |     2317 |     3508 |      100 | 1.44e-02 | 4.32e-02 |   0.00 | 5.90e+04 |            
    4.00 |    13145 |     3800 |      100 | 2.75e-03 | 7.61e-03 |   0.02 | 1.56e+04 |            
    4.50 |    99136 |     3725 |      100 | 3.58e-04 | 1.01e-03 |   0.09 | 2.96e+03 |            
    5.00 |   640718 |     3372 |      102 | 5.01e-05 | 1.59e-04 |   0.62 | 4.26e+02 |            
    5.50 |  4934396 |     2987 |      100 | 5.77e-06 | 2.03e-05 |   3.94 | 5.58e+01 |            
    6.00 | 33602344 |     2524 |      100 | 7.15e-07 | 2.98e-06 |  13.48 | 9.93e+00 |            
    6.50 | 1.64e+08 |     2259 |      100 | 1.31e-07 | 6.08e-07 |  18.83 | 3.10e+00 |            
    7.00 | 1.05e+09 |     2828 |      100 | 2.57e-08 | 9.55e-08 |  18.71 | 1.66e+00 | 

==> data/Polar/128_105/POLAR_N128_105_SGRAND_3_10_6.txt <==
#     ./GRAND --code_type POLAR --fb_type 5G --dec_type SGRAND  -K 105 -N 128 -C 11  -m 0 -M 7 -s 0.5 --max_q 3000000  
# K=105 C=11 N=128 S=0 POLAR 
# SGRAND Q:3.00e+06 | BF: 128 | W: 128
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      102 |     4568 |      101 | 4.27e-01 | 9.90e-01 |   0.00 | 2.47e+06 |            
    0.50 |      107 |     4405 |      101 | 3.92e-01 | 9.44e-01 |   0.00 | 2.43e+06 |            
    1.00 |      118 |     4430 |      101 | 3.58e-01 | 8.56e-01 |   0.00 | 2.18e+06 |            
    1.50 |      155 |     4312 |      101 | 2.65e-01 | 6.52e-01 |   0.00 | 1.85e+06 |            
    2.00 |      200 |     4328 |      102 | 2.06e-01 | 5.10e-01 |   0.00 | 1.37e+06 |            
    2.50 |      448 |     4098 |      102 | 8.71e-02 | 2.28e-01 |   0.00 | 7.48e+05 |            
    3.00 |     1071 |     3948 |      100 | 3.51e-02 | 9.34e-02 |   0.00 | 3.05e+05 |            
    3.50 |     3426 |     3865 |      102 | 1.07e-02 | 2.98e-02 |   0.00 | 1.04e+05 |            
    4.00 |    19652 |     3977 |      100 | 1.93e-03 | 5.09e-03 |   0.01 | 2.26e+04 |            
    4.50 |   151969 |     3861 |      100 | 2.42e-04 | 6.58e-04 |   0.04 | 3.65e+03 |            
    5.00 |   835653 |     3177 |      100 | 3.62e-05 | 1.20e-04 |   0.31 | 4.78e+02 |            
    5.50 |  5338999 |     3003 |      100 | 5.36e-06 | 1.87e-05 |   2.13 | 5.76e+01 |            
    6.00 | 33031532 |     2513 |      100 | 7.25e-07 | 3.03e-06 |   6.69 | 9.93e+00 |            
    6.50 | 1.64e+08 |     2259 |      100 | 1.31e-07 | 6.08e-07 |  17.19 | 3.10e+00 |            
    7.00 | 1.05e+09 |     2828 |      100 | 2.57e-08 | 9.55e-08 |  26.91 | 1.66e+00 | 

==> data/Polar/128_105/POLAR_N128_105_template.txt <==
# K=105 C=11 N=128 POLAR 
# LIST GRAND Template
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      102 |     1239 |      101 | 0.00e-00 | 0.00e-00 |   0.00 | 0.00e+00 |            
    0.50 |      109 |     1144 |      102 | 0.00e-00 | 0.00e-00 |   0.00 | 0.00e+00 |            
    1.00 |      114 |     1066 |      101 | 0.00e-00 | 0.00e-00 |   0.00 | 0.00e+00 |            
    1.50 |      132 |      928 |      101 | 0.00e-00 | 0.00e-00 |   0.00 | 0.00e+00 |            
    2.00 |      221 |      895 |      101 | 0.00e-00 | 0.00e-00 |   0.00 | 0.00e+00 |            
    2.50 |      406 |      914 |      102 | 0.00e-00 | 0.00e-00 |   0.00 | 0.00e+00 |            
    3.00 |      839 |      873 |      101 | 0.00e-00 | 0.00e-00 |   0.00 | 0.00e+00 |  
    3.50 |     2620 |      844 |      102 | 0.00e-00 | 0.00e-00 |   0.00 | 0.00e+00 |            
    4.00 |     9346 |      813 |      102 | 0.00e-00 | 0.00e-00 |   0.01 | 0.00e+00 |            
    4.50 |    60411 |      753 |      101 | 0.00e-00 | 0.00e-00 |   0.06 | 0.00e+00 |            
    5.00 |   296740 |      712 |      100 | 0.00e-00 | 0.00e-00 |   0.36 | 0.00e+00 |            
    5.50 |  1942798 |      706 |      102 | 0.00e-00 | 0.00e-00 |   2.87 | 0.00e+00 |            
    6.00 | 14624001 |      676 |      100 | 0.00e-00 | 0.00e-00 |   7.56 | 0.00e+00 |            
    6.50 | 83544736 |      651 |      100 | 0.00e-00 | 0.00e-00 |  18.84 | 0.00e+00 |            
    7.00 | 6.62e+08 |      660 |      100 | 0.00e-00 | 0.00e-00 |  33.75 | 0.00e+00 |            
    7.50 | 6.12e+09 |      661 |      100 | 0.00e-00 | 0.00e-00 |  45.15 | 0.00e+00 |           


